Parametrized Asymmetric Neutral hydrogen Disk Integrated Spectrum Characterization (PANDISC) I: Introduction to A Physically Motivated H I Model

Modelling the integrated H I spectra of galaxies has been a difficult task due to their diverse shapes, but more dynamical information is waiting to be explored in Hi line profiles. Based on simple assumptions, we construct a physically motivated model for the integrated Hi spectra: Parametrized Asymmetric Neutral hydrogen Disk Integrated Spectrum Characterization (PANDISC). The model shows great flexibility in reproducing the diverse Hi profiles. We use Monte-Carlo Markov Chain (MCMC) for fitting the model to global H I profiles, producing statistically robust quantitative results. Comparing with several samples of H I data available in the literature , we find the model-fitted results agree with catalogued velocity widths (e.g., W50) down to the lowest S/N. The model is also shown to be useful for applications like the baryonic Tully-Fisher relation (BTFR) and profile-based sample control. By comparing v_r to v_flat , we uncover how the H I width is affected by the structure of the rotation curve, following a trend consistent with the difference in the BTFR slope. We also select a sample of spectra with broad wing-like features suggestive of a population of galaxies with unusual gas dynamics. The PANDISC model bears both promise and limitations for potential use beyond H I lines. Further application on the whole ALFALFA sample will enable us to perform large scale ensemble studies of the H I properties and dynamics in nearby galaxies.

==> combined_table.dat <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 16  A16       ---    Name             ? Common name used in the paper and
                                       the figure set
 18- 38  A21       ---    Alternative_Name ? Alternative name used in the sample
                                       or reference paper
 40- 53  A14       ---    Sample           ? Sample in the paper using the
                                       spectrum
 55- 60  A6        ---    Reference        ? Reference of the integrated H I
                                       spectra
 62- 67  F6.2      km.s-1 v_r              [5.12/450.54]? Model parameter v_r
                                       projected co-rotating velocity
 69- 74  F6.2      km.s-1 e_u_v_r          [0.01/103.41]? Upper error of v_r
 76- 81  F6.2      km.s-1 e_l_v_r          [0.01/217.99]? Lower error of v_r
 83- 88  F6.3      ---    k                [-0.64/0.64]? Model parameter k
                                       gradient of the angular density
 90- 94  F5.3      ---    e_u_k            [0.0/1.14]? Upper error of k
 96-100  F5.3      ---    e_l_k            [0.0/0.89]? Lower error of k
102-106  F5.2      km.s-1 v_sigma          [3.0/25.0]? Model parameter v_sigma
                                       velocity dispersio
108-112  F5.2      km.s-1 e_u_v_sigma      [0.0/15.22]? Upper error of v_sigma
114-118  F5.2      km.s-1 e_l_v_sigma      [0.0/12.82]? Lower error of v_sigma
120-125  F6.2      km.s-1 v_g              [8.5/199.82]? Model parameter v_g std
                                       of the gaussian component
127-132  F6.2      km.s-1 e_u_v_g          [0.0/104.92]? Upper error of v_g
134-139  F6.2      km.s-1 e_l_v_g          [0.0/103.56]? Lower error of v_g
141-145  F5.3      ---    r                [0.05/1.0]? Model parameter r disk
                                       flux fraction
147-151  F5.3      ---    e_u_r            [0.0/0.54]? Upper error of r
153-157  F5.3      ---    e_l_r            [0.0/0.72]? Lower error of r
159-165  F7.2   Jy.km.s-1 F                [0.32/2054.92]? Model parameter F
                                       integrated line flux
167-171  F5.2   Jy.km.s-1 e_u_F            [0.05/13.23]? Upper error of F
173-177  F5.2   Jy.km.s-1 e_l_F            [0.03/13.14]? Lower error of F
179-186  F8.2      km.s-1 v_c              [-232.16/17468.06]? Model parameter
                                       v_c heliocentric velocity of the line
                                       center
188-192  F5.2      km.s-1 e_u_v_c          [0.01/91.14]? Upper error of v_c
194-199  F6.2      km.s-1 e_l_v_c          [0.01/131.23]? Lower error of v_c
201-206  F6.2      km.s-1 W50_model        [21.44/936.33]? Model based W50
208-213  F6.2      km.s-1 e_u_W50_model    [0.01/191.44]? Upper error of
                                       W50_model
215-220  F6.2      km.s-1 e_l_W50_model    [0.01/178.03]? Lower error of
                                       W50_model
222-227  F6.1      ---    SRD              [3.35/3649.08]? Model based Square
                                       Root Deviance
229-234  F6.2      ---    rms_blank        [1.21/117.88]? RMS of the blank
                                       (line-free) channels
236-241  F6.2      ---    rms_residual     [1.33/629.67]? RMS of the residual
                                       spectrum
243-246  A4        ---    f_qual           ? Flagged by fitting quality
248-251  A4        ---    f_asym           ? Flagged by asymmetry
253-256  A4        ---    f_disk           ? Flagged by disk fitting quality
258-261  A4        ---    f_w50            ? Flagged by W50 to W50_model
                                       discrepancy
263-266  A4        ---    f_broad          ? Flagged as a broad wing candidate
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
AGC000027        CGCG 408-020          high S/N       a.100   99.93   0.41   0.41  0.024 0.011 0.011 13.15  0.46  0.44  58.56  10.08  10.09 0.919 0.025 0.025   13.69  0.15  0.14  3113.42  0.36   0.39 216.69   1.12   1.09  106.7   2.07   2.11                         
AGC000075        NGC  14               high S/N       a.100   45.84   1.06   1.38  0.557 0.051 0.072 17.53  0.59  0.56  20.82   2.47   2.00 0.741 0.043 0.062   18.06  0.13  0.13   868.95  1.87   2.03 104.82   3.50   4.02  164.5   2.55   2.80      True      True     
AGC000099        M+201023              high S/N       a.100   33.69   0.42   0.43  0.017 0.014 0.015 10.34  0.48  0.57  22.97   4.37   9.33 0.858 0.093 0.089    9.93  0.12  0.09  1740.00  0.27   0.27  78.80   1.08   0.98  117.3   2.18   2.63                         
AGC000122        CGCG 456-039          high S/N       a.100   44.75   0.31   0.28  0.180 0.023 0.022  7.50  0.36  0.30  26.39   1.23   1.56 0.501 0.046 0.037   14.85  0.13  0.13   854.02  0.30   0.28  91.50   1.48   1.10  146.9   2.42   2.96                True     
AGC000156        CGCG 433-041          high S/N       a.100   57.31   0.68   0.78 -0.170 0.019 0.020 12.57  0.65  0.63  24.77   3.28   2.99 0.740 0.049 0.057   13.19  0.11  0.12  1134.53  0.47   0.50 127.54   1.20   1.67  123.5   2.23   3.34                         
AGC000191        CGCG 434-001,UGC 191  high S/N,SPARC a.100   57.66   0.28   0.28 -0.030 0.011 0.012  9.75  0.35  0.32  41.20   2.30   2.59 0.740 0.032 0.029   17.37  0.16  0.15  1144.03  0.25   0.25 125.25   0.66   0.65  138.7   2.58   3.00                         
AGC000230        NGC  99               high S/N       a.100   58.44   0.45   0.45 -0.063 0.014 0.014 16.13  0.61  0.69  82.34  45.29  17.94 0.929 0.042 0.051   13.48  0.21  0.20  5312.92  0.48   0.48 139.74   1.77   1.46  105.1   2.44   2.83                         
AGC000231        NGC 100               high S/N,SPARC a.100   94.77   0.16   0.17 -0.087 0.005 0.005 10.97  0.20  0.20  54.47   1.33   1.34 0.712 0.012 0.012   44.85  0.18  0.18   842.35  0.15   0.16 198.43   0.52   0.49  280.1   2.66   5.97                True     
AGC000260        CGCG 434-013          high S/N       a.100  116.79   0.28   0.28 -0.118 0.006 0.006 17.05  0.35  0.35  68.64   4.63   4.74 0.853 0.017 0.018   34.33  0.18  0.18  2133.87  0.27   0.28 253.11   0.94   0.87  226.8   2.25   3.47                True     
AGC000369        NGC 173               high S/N       a.100  140.48   0.44   0.46  0.001 0.011 0.011 13.90  0.62  0.57  92.74  10.59  13.04 0.859 0.031 0.029   21.70  0.26  0.25  4367.77  0.42   0.41 297.40   1.39   1.30  107.6   2.77   2.86                         
AGC000477        CGCG 458-004          high S/N       a.100  110.40   0.30   0.30  0.042 0.009 0.009 12.36  0.39  0.39  68.39   2.55   2.91 0.714 0.021 0.019   27.40  0.20  0.18  2647.99  0.29   0.28 230.97   0.89   0.80  169.4   2.48   3.35                True     
AGC000499        NGC 262               high S/N       a.100   22.36   0.31   0.31  0.169 0.026 0.024 11.76  0.57  0.57  31.41   2.31   1.71 0.568 0.076 0.079   14.37  0.11  0.12  4541.76  0.34   0.33  62.48   0.74   0.71  176.2   2.13   3.03                     True
AGC000521        CGCG 435-014          high S/N       a.100   56.03   1.82   2.06  0.077 0.031 0.034 14.32  1.54  1.29  19.61   1.90   1.84 0.625 0.060 0.060   13.95  0.13  0.13   663.96  0.75   0.74 126.43   1.59   1.89  131.2   2.31   3.71                True     
AGC000634        CGCG 410-023,UGC 634  high S/N,SPARC a.100   59.31   0.51   0.53  0.118 0.012 0.012 14.86  0.45  0.44  30.12   6.37   7.82 0.934 0.029 0.035   14.89  0.14  0.13  2213.76  0.40   0.42 137.13   0.96   1.01  124.9   2.37   2.88                         
AGC000668        IC 1613               high S/N       a.100    6.88   0.01   0.01 -0.158 0.002 0.002  6.52  0.01  0.01  14.38   0.06   0.06 0.578 0.004 0.004  337.46  0.19  0.19  -232.15  0.01   0.01  23.92   0.02   0.02 2798.4   5.17  20.09                     True
AGC000685        CGCG 458-020          high S/N       a.100   29.16   0.27   0.24  0.122 0.014 0.014 12.33  0.36  0.48  41.36  44.90  10.69 0.937 0.041 0.073   13.20  0.16  0.14   156.75  0.28   0.29  73.22   0.97   0.74  146.0   2.36   4.85 True                    
AGC000763        NGC 428               high S/N       a.100   68.43   0.18   0.18 -0.006 0.004 0.004 15.79  0.23  0.22  57.27   2.38   2.61 0.876 0.015 0.014   67.69  0.24  0.22  1153.15  0.14   0.14 156.69   0.34   0.33  398.3   3.12  14.79 True                    
AGC000891        CGCG 436-033,UGC 891  high S/N,SPARC a.100   51.12   0.34   0.36 -0.068 0.019 0.019  9.15  0.44  0.41  30.73   1.21   1.39 0.539 0.037 0.032   17.05  0.12  0.12   642.55  0.36   0.36 105.91   1.13   0.97  163.0   2.31   5.04 True                    
AGC000914        NGC 493               high S/N       a.100   89.06   1.31   1.22 -0.321 0.016 0.017 21.91  0.68  0.66  45.68   7.98   8.40 0.897 0.032 0.035   27.05  0.28  0.27  2368.17  1.25   1.35 204.42   2.76   2.52  165.2   2.69   5.07 True True               
AGC000942                              high S/N       a.100   13.85   0.58   0.44 -0.075 0.042 0.055  7.54  0.78  0.71  15.62   1.73   0.80 0.513 0.201 0.158    5.89  0.08  0.08  2334.88  0.31   0.32  36.19   0.61   0.56   99.8   2.11   2.24                     True
AGC000947        NGC 514               high S/N       a.100  115.03   0.25   0.25  0.016 0.008 0.008 11.62  0.34  0.32  77.21   3.01   3.19 0.765 0.017 0.017   25.54  0.18  0.18  2471.61  0.25   0.26 241.43   0.66   0.66  169.2   2.29   4.40 True           True     
AGC000957        KDG 5                 high S/N       a.100   25.17   2.57   1.72  0.494 0.096 0.124 17.26  3.03  4.28  38.60  18.06   5.81 0.560 0.264 0.290   10.15  0.18  0.15  2149.57  4.28   2.82  74.75   5.83   3.41  111.0   2.19   2.40      True           True
AGC000966        NGC 520               high S/N       a.100   77.68   2.31   1.71  0.633 0.003 0.009 24.92  0.06  0.15 188.34   7.32  10.62 0.555 0.015 0.016   30.96  0.44  0.50  2201.14  1.65   1.97 244.64   4.89   4.09  140.0   3.02  12.90 True True      True     
AGC001102        CGCG 412-002a         high S/N       a.100   40.99   3.64   3.67  0.595 0.031 0.054 23.77  0.93  1.60  52.68  14.90   7.40 0.803 0.138 0.187    9.56  0.16  0.16  1971.40  3.65   4.49 110.21   6.80   6.45   96.1   2.13   2.30      True      True     
AGC001133        M+105005              high S/N       a.100   50.73   0.37   0.41  0.135 0.012 0.012 12.61  0.39  0.38  25.37   3.64   3.92 0.841 0.042 0.045   15.20  0.09  0.09  1964.94  0.28   0.27 115.48   0.92   1.23  171.4   1.92   2.56                         
AGC001149        NGC 628               high S/N       a.100   22.37   0.04   0.04  0.057 0.002 0.002  8.48  0.05  0.04  21.14   0.03   0.03 0.383 0.004 0.004  421.25  0.21  0.20   658.21  0.02   0.02  52.28   0.03   0.03 2687.5   4.62  52.52 True                    
AGC001175                              high S/N       a.100   39.46   0.38   0.54 -0.018 0.017 0.017  9.44  0.62  0.62  21.19   3.53   4.53 0.665 0.112 0.102   14.82  0.14  0.12   729.17  0.32   0.31  86.24   2.28   2.67  142.2   2.59   3.47                         
AGC001176        DDO 13                high S/N       a.100   15.18   0.31   0.33 -0.277 0.036 0.035  8.30  0.35  0.29  16.12   0.47   0.31 0.493 0.090 0.061   31.30  0.10  0.10   629.57  0.11   0.12  38.67   0.24   0.21  418.3   2.59   5.19      True           True
AGC001192        NGC 658               high S/N       a.100  140.22   0.47   0.48 -0.027 0.009 0.009 19.44  0.66  0.64  80.74  12.01  13.68 0.886 0.028 0.032   26.12  0.21  0.22  2989.65  0.47   0.47 304.25   1.99   1.76  138.4   2.57   3.50                True     
AGC001195        CGCG 437-010          high S/N       a.100   57.55   1.17   1.24  0.537 0.046 0.039 17.47  0.33  0.35  26.18   4.41   3.87 0.861 0.034 0.045   25.91  0.14  0.14   779.88  1.12   1.11 133.78   1.85   1.65  216.7   2.52   4.68      True      True     
AGC001200        CGCG 437-011          high S/N       a.100   56.03   0.56   0.61 -0.025 0.017 0.018 12.29  0.61  0.63  28.04   4.11   4.39 0.756 0.059 0.068   11.27  0.11  0.11   807.67  0.48   0.51 124.05   1.82   2.23  109.0   2.15   2.61                         
AGC001201        NGC 660               high S/N       a.100  141.47   0.09   0.09 -0.135 0.002 0.002 13.47  0.12  0.12  88.22   0.75   0.78 0.709 0.004 0.004  150.33  0.26  0.27   847.89  0.08   0.08 293.46   0.24   0.24  648.7   3.18  22.29 True           True     
AGC110490        UA 20                 high S/N       a.100   23.59   0.29   0.28  0.248 0.020 0.018 11.04  0.27  0.29  48.15  74.00  17.88 0.951 0.029 0.039    9.68  0.17  0.14   501.22  0.35   0.36  60.40   1.12   0.82  117.4   2.38   3.14      True               
AGC001230        M+405005,UGC 1230     high S/N,SPARC a.100   36.81   0.20   0.21 -0.037 0.010 0.010 10.53  0.28  0.26  55.29  10.09   6.41 0.869 0.031 0.032   14.34  0.16  0.15  3837.91  0.22   0.21  90.06   0.92   0.81  148.2   2.27   3.42                     True
AGC001246        CGCG 437-026          high S/N       a.100   39.71   1.20   2.00 -0.050 0.049 0.042 12.33  1.57  1.83  22.56   3.42   5.64 0.622 0.189 0.164   10.81  0.11  0.11   802.30  0.96   1.02  86.54   2.32   2.89  120.7   2.18   3.15                         
AGC001249        IC 1727               high S/N       a.100   56.23   0.16   0.15  0.021 0.006 0.006 12.96  0.17  0.16  39.04   0.28   0.30 0.402 0.009 0.008  105.56  0.18  0.19   338.04  0.13   0.12 115.03   0.28   0.26  758.0   2.83  13.30 True           True     
AGC001256        NGC 672               high S/N       a.100   88.72   0.18   0.18  0.243 0.005 0.006 22.34  0.25  0.26  51.85   1.64   1.89 0.751 0.018 0.016  136.19  0.22  0.21   431.38  0.15   0.15 197.65   0.83   0.79  741.7   3.01  13.88 True True      True     
AGC001313        IC 167                high S/N       a.100   64.15   1.81   1.18  0.064 0.016 0.015 22.50  0.94  1.14  19.49   4.15   2.49 0.897 0.025 0.045   21.59  0.15  0.15  2932.81  0.68   0.65 154.28   1.49   1.53  164.1   2.43   3.00                         
AGC001317        NGC 697               high S/N       a.100  201.34   0.31   0.34 -0.009 0.006 0.007 17.01  0.52  0.51 123.39   3.55   3.66 0.660 0.015 0.014   50.63  0.25  0.27  3122.36  0.36   0.36 412.91   1.24   1.15  235.2   2.43   5.73 True           True     
AGC001437        NGC 753               high S/N       a.100  145.04   0.45   0.48  0.023 0.008 0.008 20.13  0.47  0.49  65.65  47.56  44.64 0.983 0.010 0.024   19.29  0.15  0.15  4901.67  0.43   0.45 317.85   1.12   1.19  141.5   1.82   2.23                         
AGC001455        NGC 765               high S/N       a.100   60.33   0.19   0.17  0.067 0.006 0.006 12.01  0.24  0.24  54.77   2.07   1.88 0.804 0.017 0.017   34.94  0.19  0.20  5121.48  0.17   0.17 136.38   0.51   0.50  241.5   2.80   5.37                     True
AGC001466        NGC 772               high S/N       a.100  196.07   0.45   0.46 -0.254 0.005 0.005 24.92  0.06  0.12 153.28   6.28   6.06 0.865 0.009 0.009   69.41  0.30  0.32  2461.72  0.40   0.43 423.65   0.80   0.79  304.5   2.67   6.28      True               
AGC001497        NGC 783               high S/N       a.100   57.35   7.09  46.29  0.332 0.112 0.880 19.18  4.52  2.93  20.65  20.03   1.04 0.310 0.188 0.064    9.06  0.14  0.14  5195.12  0.67   4.14 106.21  24.91  46.72  101.9   2.20   2.54      True True          
AGC001501        NGC 784               high S/N       a.100   45.14   0.18   0.18  0.390 0.006 0.006 13.23  0.09  0.08  15.92   0.33   0.30 0.806 0.006 0.006   61.29  0.11  0.11   202.75  0.15   0.16 105.33   0.29   0.29  643.3   2.24   8.12      True      True     
AGC001547        CGCG 482-059          high S/N       a.100   57.88   0.31   0.32  0.332 0.011 0.011 12.04  0.25  0.24  44.47   1.25   1.40 0.691 0.019 0.017   29.09  0.15  0.15  2643.59  0.28   0.27 127.69   0.53   0.54  248.7   2.38   3.35      True               
AGC001551        CGCG 482-061          high S/N       a.100   52.84   0.22   0.22  0.015 0.008 0.009 10.46  0.29  0.30  45.50   5.07   5.36 0.887 0.032 0.028   16.37  0.15  0.15  2670.49  0.20   0.20 119.45   0.65   0.59  155.9   2.25   2.44                         
AGC001554        NGC 803               high S/N       a.100  121.34   0.20   0.19  0.191 0.006 0.006 11.04  0.22  0.19  72.45   4.11   4.27 0.854 0.013 0.014   36.78  0.21  0.20  2100.27  0.19   0.19 255.08   0.60   0.55  208.8   2.71   3.87                         
AGC001641        CGCG 504-018          high S/N       a.100   42.17   0.61   0.52 -0.041 0.015 0.015 11.08  0.45  0.62  14.88   3.99   1.84 0.859 0.027 0.064   10.94  0.11  0.11  5006.98  0.36   0.35  97.64   0.73   1.01  120.4   2.11   2.90                         
AGC001736        NGC 864               high S/N       a.100  100.81   0.13   0.12  0.190 0.003 0.003 14.03  0.14  0.13  55.74   2.84   2.91 0.913 0.008 0.008   76.73  0.21  0.20  1561.44  0.12   0.12 219.28   0.40   0.39  409.8   3.07   6.43                         
AGC121704        KKH 10                high S/N       a.100   17.93   1.09   1.01  0.120 0.138 0.105  7.22  1.82  1.03  23.48   0.78   0.55 0.127 0.088 0.044    9.55  0.10  0.11  1560.70  0.42   0.41  53.14   0.81   0.70  113.3   2.36   2.54                     True
AGC001766        NGC 876               high S/N       a.100  183.36   1.38   1.33  0.196 0.020 0.021 24.72  0.21  0.45 121.01   3.41   3.61 0.443 0.021 0.020   42.70  0.37  0.37  3907.75  1.19   1.27 368.92   2.49   2.43  146.9   3.31   7.11 True           True     
AGC001768        NGC 877               high S/N       a.100  178.61   0.95   0.88  0.123 0.013 0.013 24.87  0.10  0.20 143.48   3.80   3.63 0.605 0.015 0.016   36.79  0.31  0.30  3913.05  0.85   0.85 381.50   1.56   1.53  155.6   2.66   3.70                True     
AGC001865        M+606028              high S/N       a.100   32.31   0.42   0.23  0.093 0.011 0.009 10.59  0.21  0.27   9.75   3.47   0.93 0.955 0.009 0.030   12.09  0.08  0.08   575.69  0.20   0.21  77.52   0.40   0.42  172.9   1.84   2.22                         
AGC001888        NGC 918               high S/N       a.100  113.57   0.40   0.39 -0.062 0.009 0.009 15.15  0.47  0.48  67.44   4.76   4.95 0.846 0.021 0.022   22.97  0.18  0.17  1509.06  0.37   0.35 244.37   1.11   1.08  144.9   2.40   3.79                True     
AGC001935        NGC 931               high S/N       a.100  203.77   0.79   0.78  0.041 0.012 0.011 23.93  0.69  0.99 129.70   5.68   5.80 0.701 0.022 0.022   32.76  0.28  0.28  4989.78  0.75   0.76 427.03   1.92   1.90  134.5   2.68   4.40                True     
AGC001999        CGCG 462-019          high S/N       a.100   66.77   0.27   0.27  0.020 0.007 0.007 14.21  0.30  0.31  35.41   2.47   2.63 0.827 0.023 0.023   29.05  0.13  0.13   971.23  0.24   0.24 149.05   0.83   0.84  231.8   2.38   4.81                         
AGC002017                              high S/N       a.100   33.70   0.32   0.35 -0.132 0.010 0.012 10.44  0.28  0.33  14.74   7.93   4.49 0.939 0.029 0.082   14.85  0.11  0.10  1011.41  0.20   0.19  79.73   0.53   0.94  165.7   2.33   2.78                         
AGC002053        CGCG 505-016          high S/N       a.100   22.26   0.91   0.41  0.226 0.033 0.030 14.85  0.36  0.46  22.40  29.41   6.04 0.961 0.032 0.114   16.19  0.12  0.13  1028.99  0.47   0.47  59.72   0.67   0.62  178.1   2.56   3.94      True      True     
AGC002082        CGCG 484-014          high S/N       a.100   87.42   0.16   0.17 -0.028 0.005 0.005 11.87  0.21  0.21  49.82   1.01   1.05 0.668 0.012 0.011   47.59  0.16  0.16   707.22  0.14   0.16 183.38   0.56   0.55  331.1   2.46   5.40                True     
AGC002141        NGC 1012              high S/N       a.100   85.65   0.48   0.49  0.154 0.007 0.007 24.87  0.09  0.19  31.52   1.92   1.62 0.856 0.011 0.014   44.04  0.14  0.14   987.23  0.35   0.36 200.27   0.61   0.62  333.8   2.17   4.13                         
AGC122790                              high S/N       a.100   10.47   7.63   2.41 -0.272 0.637 0.260 11.71  3.02  1.64  13.75   2.74   1.03 0.436 0.469 0.386    8.29  0.10  0.09   810.26  0.85   1.75  33.24   1.99   0.92  125.9   2.39   2.83      True True          
AGC002173        NGC 1055              high S/N       a.100  182.53   0.22   0.23 -0.043 0.004 0.004 18.02  0.28  0.29 104.30   1.67   1.75 0.684 0.008 0.008  111.55  0.34  0.35   993.54  0.22   0.23 377.69   0.69   0.67  368.0   3.64   9.82 True           True     
AGC002183        NGC 1056              high S/N       a.100  124.25   0.37   0.35  0.015 0.008 0.008 16.78  0.53  0.51  73.43   5.23   5.76 0.814 0.024 0.025   28.34  0.19  0.18  1541.50  0.33   0.35 266.48   1.40   1.25  173.1   2.36   3.73                True     
AGC002210        NGC 1073              high S/N       a.100   31.02   0.07   0.07  0.054 0.003 0.003  9.48  0.11  0.10  34.17   1.24   1.05 0.836 0.016 0.014   66.52  0.20  0.21  1208.36  0.06   0.06  74.70   0.22   0.20  476.4   3.65   7.17                     True
AGC121819        KKH 14                high S/N       a.100   47.51   0.60   0.47 -0.049 0.015 0.015 10.88  0.44  0.51  15.30   2.75   1.82 0.859 0.022 0.036   11.30  0.12  0.12  1581.89  0.35   0.38 108.98   0.71   0.77  107.9   2.36   2.45                         
AGC002275        CGCG 415-010          high S/N       a.100   36.21   0.09   0.11 -0.033 0.004 0.003 10.66  0.11  0.11  20.78   1.67   1.70 0.888 0.020 0.020   64.73  0.14  0.15  1023.82  0.07   0.07  84.27   0.34   0.36  494.8   3.28   5.32                         
AGC002302        CGCG 389-024          high S/N,demo  a.100   22.58   0.13   0.15 -0.209 0.008 0.008  9.03  0.15  0.13  19.89   0.34   0.34 0.690 0.026 0.023   50.97  0.13  0.13  1102.61  0.08   0.08  53.70   0.15   0.14  522.0   2.96   3.22      True           True
AGC002455        NGC 1156,UGC 2455     high S/N,SPARC a.100   30.43   0.42   0.50 -0.626 0.017 0.008 23.12  0.17  0.18  63.82  30.82  16.02 0.978 0.010 0.016   64.47  0.22  0.21   359.76  0.58   0.38  85.81   0.79   0.90  576.7   2.69   9.43 True True      True     
AGC002497        CGCG 506-004          high S/N       a.100  121.04   0.37   0.38  0.077 0.008 0.008 16.52  0.50  0.50  63.17   5.98   6.45 0.860 0.022 0.023   28.08  0.18  0.17  3116.05  0.37   0.37 261.55   1.38   1.33  168.1   2.42   5.40 True                    
AGC003912        CGCG 030-002          high S/N       a.100   94.67   1.01   1.02 -0.632 0.007 0.003 20.56  0.79  0.79  26.82   1.44   1.34 0.741 0.015 0.016   15.72  0.17  0.17  1205.14  1.04   1.08 216.26   2.43   2.45  108.4   2.55   2.96      True      True     
AGC003946        CGCG 030-006          high S/N       a.100   31.69   1.02   1.13  0.592 0.034 0.078  7.81  0.62  0.56  33.67   0.54   0.50 0.156 0.020 0.018   15.46  0.16  0.15  1197.57  0.66   0.68  77.87   0.89   0.85  126.6   2.84   3.73      True           True
AGC003974        CGCG 087-030          high S/N       a.100   25.34   0.09   0.09 -0.024 0.006 0.006 13.26  0.10  0.11 146.54  36.96  44.89 0.965 0.010 0.010   51.15  0.49  0.51   271.51  0.13   0.12  66.57   0.64   0.64  383.2   3.57   4.48                         
AGC004115        CGCG 088-007,D631-7   high S/N,SPARC a.100   46.62   0.66   0.74  0.519 0.080 0.106 10.04  0.58  0.54  26.69   0.39   0.35 0.247 0.021 0.020   23.38  0.19  0.18   346.22  0.60   0.75  84.93   0.90   1.04  155.4   3.65   4.48      True      True     
AGC004264        NGC 2535              high S/N       a.100   49.37   0.46   0.45  0.050 0.015 0.013 18.81  0.94  0.96  58.75   3.38   2.67 0.652 0.063 0.062   21.83  0.15  0.15  4097.44  0.42   0.40 125.17   1.20   1.16  193.2   2.13   3.03                     True
AGC004315        IC 2267               high S/N       a.100  100.08   0.92   0.97 -0.083 0.027 0.028 16.27  1.03  1.02  46.00   2.28   2.22 0.459 0.037 0.039   19.45  0.15  0.15  2063.46  0.83   0.84 204.75   3.09   3.48  143.9   2.24   2.43                True     
AGC004469        NGC 2604              high S/N       a.100   65.56   1.08   1.20  0.298 0.058 0.061 16.72  1.06  1.11  36.19   3.99   6.09 0.555 0.123 0.092   18.75  0.14  0.14  2095.51  1.06   0.94 139.57   4.34   4.74  161.3   2.26   2.72      True               
AGC004473        NGC 2607              high S/N       a.100   25.48   0.35   0.28  0.083 0.018 0.017 10.29  0.37  0.50  31.39  39.13   7.19 0.921 0.051 0.095    8.46  0.13  0.13  3528.60  0.29   0.31  63.33   0.89   0.75  105.4   2.23   2.42                         
AGC004550        CGCG 060-038          high S/N       a.100  128.08   0.43   0.44  0.084 0.011 0.011 13.39  0.58  0.54  77.19   4.48   4.56 0.777 0.024 0.024   21.04  0.18  0.18  2067.80  0.41   0.40 269.14   1.17   1.09  124.9   2.43   3.67                True     
AGC004599        CGCG 061-012          high S/N       a.100   64.75   0.18   0.17  0.065 0.005 0.005 13.51  0.25  0.23  49.37   4.32   6.78 0.907 0.025 0.018   45.05  0.23  0.22  2072.08  0.16   0.15 146.69   0.49   0.44  274.0   3.17   3.62                         
AGC004707        NGC 2718              high S/N       a.100   51.97   0.40   0.41  0.047 0.011 0.011 12.91  0.46  0.52  35.33   8.12  14.33 0.918 0.051 0.051   15.82  0.15  0.14  3843.42  0.32   0.32 120.00   1.00   1.02  129.4   2.55   2.76                         
AGC004722        CGCG 120-056          high S/N       a.100   59.04   0.74   0.70 -0.488 0.017 0.018 15.58  0.33  0.32  96.17  50.63  28.86 0.966 0.022 0.028   14.11  0.19  0.17  1789.64  0.74   0.77 139.98   1.80   1.64  131.0   2.26   3.27      True               
AGC004769        NGC 2750              high S/N       a.100   53.67   0.71   0.72 -0.452 0.025 0.027 17.34  0.82  0.78  77.26   2.62   2.21 0.468 0.033 0.029   23.51  0.18  0.18  2673.70  0.66   0.70 148.73   1.59   1.58  184.7   2.20   3.75      True           True
AGC004781        CGCG 033-059          high S/N       a.100   64.91   0.52   0.50  0.124 0.016 0.014 13.87  0.51  0.50  34.44   2.56   2.54 0.744 0.035 0.038   17.94  0.13  0.14  1442.03  0.44   0.44 142.71   1.37   1.41  143.1   2.43   3.27                         
AGC004845        CGCG 062-005          high S/N       a.100  106.79   0.33   0.33 -0.117 0.011 0.010 11.66  0.39  0.40  70.43   4.53   4.82 0.795 0.024 0.024   19.06  0.18  0.17  2112.21  0.34   0.33 225.79   0.93   0.89  131.9   2.28   3.04                         
AGC004853        CGCG 121-035          high S/N       a.100   29.69   1.23   1.11 -0.511 0.057 0.083 13.68  0.73  0.75  42.74  17.19   8.16 0.770 0.089 0.097    6.83  0.15  0.13  2618.26  1.15   1.43  77.95   2.68   2.39   93.4   1.86   2.33      True      True True
AGC005040        CGCG 151-085          high S/N       a.100   22.60   0.36   0.33 -0.124 0.024 0.027  8.52  0.63  0.58  25.19   4.04   1.81 0.686 0.115 0.091    6.98  0.09  0.09  4147.01  0.29   0.29  56.17   0.90   0.79  107.7   1.88   1.88                     True
AGC005079        NGC 2903              high S/N,SPARC a.100  176.87   0.13   0.14  0.269 0.003 0.003 15.71  0.13  0.13 103.00   0.81   0.81 0.629 0.004 0.004  195.40  0.36  0.36   557.74  0.14   0.14 361.50   0.37   0.37  636.6   3.80  28.16 True True      True     
AGC005134        NGC 2939              high S/N       a.100  160.83   0.33   0.34  0.031 0.009 0.008 14.40  0.45  0.42  94.86   9.30   9.78 0.867 0.021 0.021   22.15  0.17  0.19  3341.07  0.33   0.33 338.24   1.30   1.18  143.0   2.02   3.10                         
AGC005180        NGC 2967              high S/N       a.100   50.33   0.23   0.21  0.176 0.007 0.007 20.82  0.22  0.20 109.51  62.56  67.35 0.991 0.007 0.010   48.74  0.32  0.26  1896.89  0.28   0.27 125.12   0.78   0.59  273.2   3.59   8.79 True           True     
AGC005183        NGC 2964              high S/N       a.100  135.38   1.24   1.24 -0.093 0.022 0.025 24.17  0.62  1.03  79.00   3.58   3.67 0.554 0.031 0.034   20.27  0.20  0.21  1313.77  1.27   1.33 281.20   3.38   3.23  114.1   2.40   3.49                True     
AGC005189        CGCG 063-048a         high S/N       a.100   43.94   1.23   1.12 -0.525 0.058 0.062 24.75  0.19  0.42  50.69   1.42   1.13 0.416 0.049 0.044   26.78  0.14  0.14  3208.24  0.75   0.76 116.88   1.02   1.04  267.1   1.92   3.13      True           True
AGC005238        CGCG 007-033          high S/N       a.100   96.18   0.51   0.52  0.005 0.013 0.013 14.31  0.68  0.68  58.11   3.91   4.19 0.733 0.033 0.034   22.38  0.22  0.21  1781.11  0.50   0.49 205.33   1.66   1.49  118.5   3.05   4.33                True     
AGC005249        CGCG 035-058          high S/N       a.100   93.92   0.55   0.60  0.254 0.016 0.016 13.66  0.63  0.56  67.19   5.80   9.01 0.783 0.045 0.034   17.41  0.20  0.21  1875.59  0.55   0.54 202.82   1.68   1.36  114.0   2.54   2.87      True               
AGC005251        NGC 3003              high S/N       a.100  123.09   0.14   0.15 -0.127 0.003 0.003 19.00  0.17  0.17  69.46   1.92   1.96 0.851 0.008 0.008   84.09  0.19  0.17  1479.75  0.13   0.13 267.93   0.46   0.47  512.4   2.37   6.50                True     
AGC005265        NGC 3018              high S/N       a.100   55.43   0.55   0.55  0.361 0.016 0.015 24.67  0.24  0.42  87.40  31.28  16.25 0.936 0.027 0.032   26.72  0.26  0.24  1883.27  0.61   0.68 141.01   1.48   1.38  177.0   2.88   5.57 True True               
AGC005269        NGC 3023              high S/N       a.100   73.85   1.25   1.23 -0.456 0.027 0.031 20.00  0.69  0.71  28.20   2.68   2.28 0.804 0.026 0.030   25.66  0.20  0.20  1866.65  1.19   1.17 170.06   2.06   2.04  154.1   3.10   5.51      True               
AGC005271        NGC 3020              high S/N       a.100   98.36   0.20   0.21 -0.165 0.006 0.006 11.28  0.23  0.22  64.24   1.48   1.51 0.687 0.013 0.012   38.55  0.18  0.18  1440.74  0.21   0.19 205.62   0.49   0.47  265.2   2.36   5.14                True     
AGC005272        CGCG 152-072,DDO064   high S/N,SPARC a.100   35.76   1.04   1.65 -0.059 0.017 0.023 13.03  0.75  1.09  17.99   6.80   5.17 0.786 0.122 0.226   16.62  0.12  0.11   520.20  0.38   0.37  82.39   1.14   2.97  188.6   2.20   2.89                         
AGC005275        NGC 3024              high S/N       a.100  106.96   0.50   0.51 -0.283 0.010 0.010 20.42  0.39  0.36  58.36   2.78   3.01 0.816 0.018 0.018   31.90  0.15  0.15  1419.44  0.46   0.46 235.97   1.20   1.20  228.2   2.16   4.45      True      True     
AGC005288        CGCG 035-069          high S/N       a.100   40.74   0.15   0.15  0.058 0.007 0.007  9.10  0.20  0.21  23.73   2.75   3.45 0.867 0.033 0.033   22.18  0.12  0.12   557.61  0.14   0.13  91.97   0.66   0.57  208.8   2.60   4.53                         
AGC005303        NGC 3041              high S/N       a.100  127.38   0.48   0.47 -0.085 0.010 0.010 14.69  0.55  0.54  46.99  14.13  10.95 0.916 0.020 0.031   17.68  0.15  0.15  1410.92  0.38   0.40 274.45   1.13   1.56  123.6   2.10   2.50                         
AGC005311        NGC 3044              high S/N       a.100  144.94   0.35   0.37 -0.098 0.006 0.006 21.30  0.45  0.46  92.88   7.64   7.67 0.897 0.017 0.018   50.37  0.27  0.26  1290.41  0.34   0.33 316.18   1.03   0.97  222.2   3.03   5.76                         
AGC005340        CGCG 153-005          high S/N       a.100   36.64   0.51   0.42  0.198 0.010 0.009 14.77  0.25  0.29  13.78   1.18   0.89 0.910 0.015 0.022   25.24  0.08  0.09   509.27  0.24   0.23  88.85   0.53   0.53  333.6   1.83   4.04                         
AGC005373        SEX B                 high S/N       a.100   14.62   0.07   0.07  0.317 0.007 0.007 10.68  0.09  0.09  22.48   1.43   1.27 0.884 0.023 0.027   77.16  0.12  0.12   303.64  0.10   0.11  41.16   0.15   0.16  916.0   2.85   8.63      True      True True
AGC005393        CGCG 182-061          high S/N       a.100   65.91   0.39   0.38 -0.073 0.011 0.011 14.29  0.40  0.42  13.61   2.42   1.71 0.944 0.008 0.011   11.30  0.11  0.10  1457.95  0.35   0.38 151.26   0.78   0.76  119.5   1.81   2.08                         
AGC005452        NGC 3118              high S/N       a.100   91.69   0.53   0.56 -0.136 0.012 0.013 17.97  0.69  0.68  49.71   3.70   4.00 0.786 0.033 0.032   19.28  0.14  0.14  1340.63  0.50   0.50 201.81   1.64   1.68  150.5   2.10   3.45                         
AGC005478        CGCG 153-024          high S/N       a.100   23.69   0.31   0.28  0.165 0.019 0.016 10.38  0.25  0.32  38.48  67.03  17.23 0.961 0.027 0.052    7.94  0.12  0.10  1378.71  0.31   0.30  59.61   1.01   0.70  112.7   2.06   2.16                         
AGC005505        NGC 3153              high S/N       a.100  114.53   0.64   0.71  0.150 0.014 0.015 16.80  0.92  0.80  66.27   5.06   5.11 0.767 0.034 0.033   18.57  0.19  0.18  2812.87  0.57   0.62 245.40   1.90   1.73  111.7   2.49   3.52                True     
AGC005510        NGC 3162              high S/N       a.100   76.79   0.32   0.32  0.080 0.006 0.006 17.52  0.32  0.32  43.44   4.03   4.33 0.927 0.017 0.018   30.73  0.14  0.15  1302.65  0.25   0.24 175.36   0.65   0.64  239.3   2.26   4.36                         
AGC005522        CGCG 036-065          high S/N       a.100   95.12   0.20   0.20 -0.021 0.005 0.005 14.26  0.24  0.24  54.20   3.14   3.32 0.858 0.015 0.016   39.20  0.18  0.17  1218.65  0.19   0.19 206.76   0.68   0.65  257.7   2.50   4.44                True     
AGC005525        NGC 3169              high S/N       a.100  200.71   0.43   0.47  0.103 0.006 0.005 24.99  0.01  0.02 160.24   3.05   3.07 0.729 0.008 0.008   82.49  0.37  0.37  1233.97  0.43   0.45 429.61   0.85   0.82  280.0   3.26  11.03 True           True     
AGC005539        CGCG 036-075          high S/N,demo  a.100   62.77   0.33   0.32  0.031 0.011 0.010 11.79  0.37  0.38  38.53   8.16   8.51 0.924 0.030 0.037   14.71  0.14  0.13  1278.97  0.29   0.30 140.61   0.86   0.84  123.6   2.37   2.91                         
AGC005601        NGC 3221              high S/N       a.100  243.15   2.03   2.10 -0.322 0.016 0.017 24.91  0.07  0.13 176.70   6.22   6.09 0.651 0.017 0.016   29.39  0.26  0.28  4106.61  1.99   1.93 506.80   3.32   3.35  133.8   2.24   4.25 True True               
AGC005633        CGCG 094-035          high S/N       a.100   74.90   0.34   0.36  0.026 0.009 0.010 12.42  0.38  0.36  32.41   9.60  11.18 0.943 0.023 0.030   18.76  0.16  0.15  1382.78  0.28   0.29 166.30   0.81   0.95  131.5   2.64   2.88                         
AGC005637        NGC 3239              high S/N       a.100   73.56   0.52   0.75 -0.162 0.016 0.018 20.41  0.55  0.60  37.90   3.12   3.20 0.644 0.054 0.058   60.76  0.15  0.14   750.13  0.36   0.34 160.78   1.92   2.53  458.5   2.40   4.03                         
AGC005661        NGC 3246              high S/N       a.100  113.67   0.35   0.35 -0.046 0.011 0.010 11.92  0.39  0.37  61.69   4.39   4.51 0.787 0.023 0.024   21.88  0.19  0.18  2150.08  0.34   0.34 239.21   1.29   1.20  128.2   2.63   3.06                True     
AGC005685        NGC 3254              high S/N       a.100  189.76   0.26   0.27 -0.023 0.006 0.007 13.53  0.30  0.30 105.92   7.44   7.87 0.844 0.015 0.016   39.42  0.26  0.26  1357.80  0.26   0.27 394.08   1.07   0.96  176.6   2.75   3.12                True     
AGC005708        CGCG 037-061          high S/N,P16   a.100   76.12   0.28   0.29 -0.072 0.009 0.010 13.67  0.47  0.45  41.90   3.03   3.72 0.692 0.042 0.037   34.09  0.18  0.17  1176.03  0.26   0.27 163.57   2.08   1.77  224.2   2.75   3.53                         
AGC005716        D500-02,UGC 5716      high S/N,SPARC a.100   53.83   0.31   0.31 -0.001 0.010 0.012 10.85  0.38  0.36  27.75   6.14   6.22 0.883 0.040 0.046   12.29  0.11  0.11  1276.77  0.28   0.29 120.82   1.07   1.22  124.8   2.10   2.32                         
AGC005721        NGC 3274,UGC 5721     high S/N,SPARC a.100   71.20   0.15   0.15  0.128 0.005 0.004 12.92  0.19  0.18  40.10   1.20   1.26 0.786 0.012 0.013   50.65  0.14  0.15   542.06  0.13   0.13 155.57   0.48   0.47  373.6   2.54   6.91 True           True     
AGC005764        CGCG 154-031,UGC 5764 high S/N,SPARC a.100   44.75   0.30   0.32  0.043 0.013 0.013 10.02  0.36  0.36  26.54   3.92   4.74 0.832 0.051 0.048   12.62  0.12  0.12   583.01  0.27   0.27 100.49   1.18   0.99  126.1   2.32   2.33                         
AGC005826        NGC 3338              high S/N       a.100  158.08   0.10   0.10 -0.154 0.002 0.002 15.37  0.12  0.11  92.42   1.76   1.91 0.847 0.005 0.005  115.36  0.24  0.23  1298.23  0.10   0.10 333.20   0.30   0.30  586.7   2.61   8.58                True     
AGC005829        CGCG 184-006,UGC 5829 high S/N,SPARC a.100   29.43   0.33   0.35  0.265 0.019 0.018 11.15  0.37  0.33  28.05   0.34   0.29 0.415 0.029 0.024   49.78  0.15  0.15   631.27  0.16   0.15  69.27   0.26   0.26  433.5   2.94   6.35      True           True
AGC005840        NGC 3344              high S/N       a.100   70.51   0.04   0.04  0.027 0.002 0.001 11.07  0.05  0.06  54.31   0.68   0.65 0.840 0.004 0.004  174.14  0.24  0.25   588.21  0.04   0.04 154.51   0.10   0.10  910.7   3.60  11.43                         
AGC005842        NGC 3346              high S/N       a.100   72.14   0.36   0.35  0.036 0.011 0.011 12.09  0.49  0.44  51.26   4.76   5.95 0.839 0.036 0.031   18.15  0.18  0.18  1257.77  0.31   0.34 158.59   0.94   0.84  129.8   2.59   3.25                         
AGC005850        NGC 3351              high S/N       a.100  128.45   0.10   0.10 -0.018 0.004 0.004  9.55  0.12  0.12  93.35   8.08   8.25 0.939 0.010 0.010   52.05  0.25  0.26   778.02  0.10   0.10 269.49   0.32   0.31  269.0   2.97   4.27                         
AGC005878        NGC 3365              high S/N       a.100  103.70   0.25   0.24 -0.027 0.007 0.007 14.08  0.31  0.31  57.35   2.59   2.73 0.788 0.016 0.017   42.54  0.22  0.20   985.62  0.23   0.23 221.76   0.86   0.83  225.0   2.98   5.23                True     
AGC005880        NGC 3367              high S/N       a.100  100.25   0.59   0.59 -0.032 0.014 0.014 16.34  0.85  0.73  82.40   5.08   5.07 0.742 0.033 0.033   18.46  0.22  0.21  3040.15  0.51   0.56 219.92   1.47   1.38  114.9   2.43   2.84                True     
AGC005882        NGC 3368              high S/N       a.100  158.91   0.20   0.20  0.170 0.004 0.004 17.44  0.26  0.25  96.64   1.85   1.79 0.712 0.009 0.009   79.37  0.24  0.24   894.50  0.19   0.18 331.91   0.59   0.58  401.4   2.54   7.14 True           True     
AGC205291        LeoRing               high S/N       a.100   34.96   0.34   0.34 -0.628 0.013 0.007 10.22  0.39  0.37  12.18   0.33   0.32 0.585 0.019 0.018   16.39  0.15  0.14  1010.03  0.27   0.27  79.09   0.84   0.88  141.0   3.38   4.81      True      True     
AGC005887        NGC 3370              high S/N       a.100  129.77   0.23   0.23  0.041 0.007 0.007 11.90  0.27  0.28  76.79   3.17   3.30 0.758 0.016 0.015   30.34  0.19  0.18  1279.44  0.23   0.23 270.15   0.77   0.71  194.3   2.26   3.25                True     
AGC005889        NGC 3377A             high S/N       a.100   19.01   0.72   1.02  0.030 0.025 0.024  8.41  0.65  0.62  15.04   3.81   3.03 0.804 0.150 0.160    6.86  0.09  0.09   573.37  0.28   0.28  45.58   0.71   0.70  103.7   2.19   2.47                         
AGC205295        LeoRing               high S/N       a.100   35.38   0.72   0.75 -0.613 0.023 0.016 13.98  0.38  0.40   9.25   0.77   0.49 0.940 0.010 0.013   14.41  0.17  0.15   962.61  0.97   0.82  86.71   1.61   1.99  126.1   3.03   6.34 True True      True     
AGC205303        LeoRing               high S/N       a.100   46.11   1.97   2.65 -0.601 0.043 0.026 15.96  1.81  1.47  17.69   0.68   0.78 0.387 0.060 0.046   11.53  0.12  0.11   905.42  0.61   0.69  93.62   4.15   6.05  123.4   2.46   3.47      True      True     
AGC005909        NGC 3381              high S/N       a.100   18.56   0.45   0.46  0.044 0.047 0.045  7.31  0.45  0.39  39.61   1.00   0.97 0.197 0.019 0.018   15.24  0.18  0.18  1632.77  0.42   0.40  75.63   0.96   0.98  113.1   3.04   4.67                     True
AGC005914        NGC 3389              high S/N       a.100  115.94   0.78   0.77  0.180 0.010 0.010 22.56  0.77  0.76  36.51   1.73   1.61 0.751 0.014 0.015   26.64  0.15  0.15  1302.27  0.55   0.54 261.02   1.06   1.05  192.5   2.06   3.87                True     
AGC005931        NGC 3395              high S/N       a.100   71.03   0.88   0.75 -0.489 0.019 0.019 24.95  0.04  0.08  75.06   2.21   2.11 0.649 0.019 0.019   33.37  0.19  0.20  1615.08  0.68   0.71 173.53   1.09   1.11  246.9   2.29   5.18 True True      True     
AGC005934        CGCG 155-022          high S/N       a.100   36.63   0.24   0.22 -0.010 0.011 0.011  9.92  0.25  0.26  87.03  56.61  46.96 0.942 0.026 0.029   11.39  0.24  0.22  1607.44  0.23   0.23  88.27   1.71   1.60  123.1   2.27   2.18                         
AGC005962        NGC 3423              high S/N       a.100   69.17   0.22   0.22 -0.188 0.007 0.007 13.39  0.26  0.24  47.90   1.91   2.15 0.762 0.020 0.018   37.17  0.17  0.17  1008.06  0.19   0.19 152.00   0.56   0.52  285.9   2.44   2.78                         
AGC005960        NGC 3413              high S/N       a.100   67.48   0.93   1.04  0.186 0.020 0.018 17.97  0.73  0.74  29.94   5.43   5.26 0.831 0.049 0.061   15.37  0.13  0.12   644.20  0.57   0.60 154.54   1.28   1.67  141.8   2.03   2.39                         
AGC201997        KKH 64                high S/N       a.100   26.45   0.28   0.29  0.071 0.015 0.013  8.34  0.36  0.34  20.25   1.97   5.50 0.796 0.106 0.063   12.65  0.12  0.12  1070.17  0.19   0.19  61.56   0.84   0.54  133.8   2.75   2.73                         
AGC005974        CGCG 038-032          high S/N       a.100   69.82   0.35   0.34 -0.092 0.012 0.012 11.84  0.39  0.38  36.39   3.29   3.45 0.803 0.030 0.030   18.50  0.15  0.15  1038.43  0.32   0.32 152.37   1.21   1.23  134.1   2.62   2.81                         
AGC005981        NGC 3433              high S/N       a.100  118.72   0.28   0.29  0.039 0.007 0.007 13.58  0.38  0.35  70.33  12.08  12.81 0.952 0.017 0.017   28.24  0.20  0.20  2722.57  0.27   0.26 255.47   0.84   0.81  153.9   2.80   3.58                         
AGC005982        NGC 3430              high S/N       a.100  157.49   0.29   0.29 -0.082 0.007 0.007 14.69  0.34  0.35  95.55   2.93   3.12 0.718 0.015 0.013   45.12  0.25  0.25  1583.73  0.28   0.30 326.64   0.89   0.83  210.9   2.78   3.95                True     
AGC006000        NGC 3443              high S/N       a.100   79.61   0.38   0.38  0.038 0.011 0.011 12.96  0.48  0.45  40.70  13.14  14.38 0.944 0.026 0.036   14.66  0.15  0.14  1132.55  0.37   0.36 176.36   1.04   1.16  112.3   2.35   2.65                         
AGC006006        NGC 3447              high S/N       a.100   49.81   0.51   0.52  0.236 0.012 0.012 24.60  0.27  0.43  12.59   0.49   0.46 0.899 0.007 0.008   36.25  0.14  0.15  1076.35  0.39   0.38 120.44   1.94   1.81  298.7   2.48   4.34      True      True     
AGC006028        NGC 3455              high S/N       a.100   95.74   0.38   0.39  0.109 0.011 0.011 13.04  0.47  0.46  58.96   4.91   5.26 0.830 0.028 0.027   17.63  0.15  0.15  1105.34  0.34   0.36 205.97   1.11   1.01  132.4   2.20   2.80                         
AGC006035        CGCG 095-068          high S/N       a.100   12.92   0.56   0.41  0.320 0.137 0.075  7.65  0.59  0.61  17.84   2.01   1.35 0.410 0.142 0.138    7.74  0.10  0.09  1074.84  0.36   0.34  37.45   0.60   0.55  127.0   2.09   1.97      True           True
AGC006077        NGC 3485              high S/N       a.100   60.41   0.20   0.21 -0.296 0.008 0.009 10.41  0.19  0.20  40.70   2.64   3.11 0.844 0.021 0.021   26.21  0.15  0.15  1431.42  0.20   0.20 132.83   0.52   0.49  220.8   2.48   3.13      True               
AGC006079        NGC 3486              high S/N       a.100   91.62   0.07   0.07 -0.067 0.002 0.002 13.46  0.09  0.09  77.01   0.91   0.90 0.804 0.005 0.005  115.62  0.21  0.21   677.05  0.06   0.06 200.24   0.20   0.19  728.6   2.60  11.23 True                    
AGC006098        NGC 3495              high S/N       a.100  136.63   0.56   0.54  0.043 0.008 0.009 21.85  0.75  0.74  78.93   3.39   3.84 0.748 0.023 0.022   36.94  0.22  0.21  1130.85  0.48   0.44 293.80   1.56   1.45  192.6   2.59   4.78                True     
AGC006102        CGCG 155-045          high S/N       a.100   36.54   1.44   1.91  0.036 0.076 0.076 12.47  1.33  1.30  21.41   2.17   3.36 0.484 0.176 0.125    9.12  0.10  0.09   698.07  0.96   1.02  76.02   2.55   2.94  118.6   1.98   1.88                         
AGC006112        CGCG 095-096          high S/N       a.100   75.80   0.28   0.28 -0.087 0.010 0.010 11.42  0.34  0.35  42.35   5.28   5.79 0.887 0.025 0.026   15.35  0.13  0.12  1033.04  0.27   0.28 165.50   1.01   0.96  132.1   2.16   2.79                         
AGC006123        NGC 3507              high S/N       a.100   65.30   0.18   0.19 -0.078 0.007 0.007 10.41  0.23  0.23  45.22   3.57   4.00 0.874 0.022 0.021   20.30  0.13  0.13   977.27  0.16   0.17 143.28   0.49   0.45  194.2   2.07   3.03                         
AGC006126        NGC 3510              high S/N       a.100   84.67   0.12   0.11 -0.108 0.004 0.004 10.54  0.13  0.13  49.98   0.77   0.85 0.663 0.009 0.008   43.39  0.13  0.13   704.16  0.11   0.11 176.62   0.39   0.36  410.9   1.84   4.55                True     
AGC006150        NGC 3521              high S/N,SPARC a.100  211.25   0.12   0.12  0.054 0.002 0.002 16.79  0.15  0.15 113.02   1.22   1.15 0.685 0.005 0.005  233.96  0.40  0.41   804.77  0.11   0.12 433.73   0.44   0.45  645.8   4.11  16.00 True           True     
AGC006151        DDO 91                high S/N       a.100   11.36  20.43   4.88 -0.046 0.333 0.349 17.66  5.01  8.30  10.98   5.88   0.32 0.149 0.535 0.062    6.42  0.10  0.10  1332.73  0.22   0.20  28.70   3.75   1.00  117.4   2.14   1.69           True          
AGC006157        CGCG 095-110          high S/N       a.100   57.51   0.41   0.38 -0.053 0.014 0.014 11.67  0.54  0.50  46.59   4.62   6.24 0.822 0.052 0.042   13.10  0.18  0.17  2955.27  0.37   0.36 129.38   1.06   0.94  109.3   2.43   2.90                         
AGC006171        CGCG 095-115          high S/N       a.100   65.37   0.45   0.45  0.094 0.013 0.013 12.93  0.56  0.51  37.32   3.90   4.10 0.836 0.036 0.037   14.23  0.14  0.13  1204.50  0.41   0.39 145.16   1.18   1.19  116.0   2.38   3.03                         
AGC006277        NGC 3596              high S/N       a.100   51.71   0.14   0.12  0.000 0.005 0.005 10.30  0.16  0.15  39.58   0.84   0.88 0.712 0.013 0.013   35.79  0.13  0.13  1193.22  0.12   0.11 113.98   0.26   0.27  340.6   2.24   2.69                         
AGC006350        NGC 3628              high S/N       a.100  209.37   0.12   0.13  0.144 0.002 0.002 24.97  0.02  0.05 127.38   1.06   1.06 0.754 0.003 0.003  240.86  0.33  0.34   848.67  0.12   0.12 441.79   0.29   0.29  812.2   3.31  40.41 True           True     
AGC006346        NGC 3627              high S/N       a.100  165.03   0.50   0.51 -0.047 0.009 0.009 21.09  0.77  0.74 101.37   2.98   3.42 0.639 0.021 0.019   40.85  0.23  0.23   722.78  0.48   0.49 343.56   1.70   1.59  212.1   2.38   4.32                True     
AGC006345        DDO 94                high S/N       a.100   51.51   0.60   0.58 -0.447 0.016 0.016 15.82  0.34  0.34  14.50   1.04   0.93 0.881 0.011 0.013   21.96  0.14  0.13  1581.68  0.57   0.59 122.61   1.11   1.11  192.4   2.51   2.54      True      True     
AGC006352        NGC 3629              high S/N       a.100   83.67   0.74   0.74 -0.094 0.012 0.012 21.37  0.74  0.81  49.26   6.85   7.96 0.884 0.038 0.044   19.10  0.14  0.14  1506.96  0.54   0.53 192.06   1.50   1.56  148.2   2.14   2.74                         
AGC006376        NGC 3646              high S/N       a.100  240.60   0.52   0.51  0.098 0.007 0.007 24.88  0.09  0.18 147.55   8.56   8.12 0.821 0.014 0.015   34.60  0.24  0.23  4249.80  0.53   0.49 507.75   1.22   1.18  179.4   2.01   3.52                True     
AGC215412        LeoTrip               high S/N       a.100    7.87   0.18   0.19 -0.381 0.032 0.039  5.95  0.12  0.11  18.80   0.80   0.74 0.470 0.023 0.023    9.65  0.12  0.11   907.05  0.20   0.22  28.37   0.39   0.37  135.9   2.72   4.78      True           True
AGC215413        LeoTrip               high S/N       a.100    5.13   0.05   0.05 -0.047 0.021 0.023  4.92  0.08  0.08  13.78   0.40   0.36 0.387 0.018 0.017   14.14  0.12  0.12   906.41  0.09   0.09  21.45   0.16   0.15  196.2   3.18  13.30 True                    
AGC215414        LeoTrip               high S/N       a.100   24.83   0.14   0.14 -0.058 0.012 0.012  6.89  0.12  0.11   8.50   0.01   0.00 0.442 0.004 0.004   16.51  0.08  0.08   878.30  0.06   0.05  54.51   0.40   0.39  281.7   2.16   4.09                True     
AGC006405        NGC 3659              high S/N       a.100  103.43   0.34   0.34  0.041 0.011 0.011 10.63  0.43  0.42  63.40   1.86   1.77 0.609 0.019 0.019   23.57  0.17  0.17  1283.52  0.33   0.31 212.12   0.79   0.76  158.4   2.35   4.62 True           True     
AGC006419        NGC 3664              high S/N       a.100   18.93   0.48   0.51 -0.095 0.039 0.040 11.92  0.76  0.64  39.73   1.54   1.35 0.366 0.034 0.033   19.05  0.18  0.17  1387.25  0.43   0.43  69.03   0.82   0.74  163.2   2.77   3.39                     True
AGC006420        NGC 3666              high S/N       a.100  118.95   0.16   0.16  0.023 0.005 0.005 11.60  0.20  0.19  71.30   1.82   1.92 0.731 0.011 0.011   45.42  0.18  0.18  1060.36  0.15   0.16 247.58   0.53   0.49  287.4   2.37   3.84                True     
AGC006445        NGC 3681              high S/N       a.100   71.72   0.25   0.26  0.159 0.007 0.007 17.68  0.29  0.33 100.06  36.54  23.15 0.973 0.020 0.020   29.81  0.24  0.22  1238.55  0.28   0.26 167.92   0.86   0.76  205.4   2.62   6.16 True                    
AGC006453        NGC 3684              high S/N       a.100   94.06   0.29   0.30  0.037 0.007 0.007 15.29  0.40  0.38  71.94   2.49   2.68 0.756 0.019 0.018   35.23  0.20  0.21  1157.04  0.27   0.27 205.03   0.68   0.67  222.1   2.54   4.09                         
AGC006460        NGC 3686              high S/N       a.100   81.74   0.56   0.58 -0.009 0.013 0.014 15.51  0.73  0.74  49.72   6.22   7.24 0.808 0.050 0.050   13.46  0.14  0.14  1154.67  0.52   0.48 180.18   2.06   1.68  110.8   2.09   2.37                         
AGC006493        NGC 3701              high S/N       a.100  121.74   0.23   0.22  0.008 0.008 0.008 10.91  0.28  0.27  75.12   4.49   4.73 0.809 0.018 0.017   23.19  0.17  0.17  2805.34  0.24   0.24 254.67   0.77   0.70  161.3   2.16   2.62                True     
AGC006498        NGC 3705              high S/N       a.100  164.77   0.17   0.16  0.111 0.005 0.005 10.62  0.17  0.17  90.53   3.02   2.94 0.769 0.011 0.010   48.84  0.23  0.23  1020.25  0.17   0.16 338.69   0.62   0.58  240.0   2.69   4.43                True     
AGC006506        NGC 3712              high S/N       a.100   61.23   0.50   0.57 -0.210 0.019 0.020 13.76  0.55  0.55  29.11   7.62   6.01 0.838 0.048 0.072    9.59  0.09  0.08  1578.50  0.47   0.45 138.15   1.45   2.47  127.2   1.51   1.74      True               
AGC006594        CGCG 097-032          high S/N       a.100   65.43   0.46   0.46  0.139 0.013 0.013 16.24  0.39  0.36 185.65  10.24  15.78 0.847 0.022 0.022   11.83  0.21  0.22  1040.90  0.49   0.51 166.08   2.34   2.27  109.8   1.85   4.11 True           True     
AGC006644        NGC 3810              high S/N       a.100  112.77   0.25   0.26 -0.148 0.006 0.006 15.24  0.32  0.29  81.61   1.78   1.88 0.671 0.013 0.013   48.74  0.23  0.23   991.88  0.25   0.24 239.12   0.58   0.58  284.9   2.53   5.06                True     
AGC006669                              high S/N       a.100   29.39   0.77   0.55  0.194 0.032 0.023 11.74  0.47  0.56  10.03   8.45   1.20 0.928 0.021 0.147    8.30  0.08  0.09  1022.84  0.53   0.50  71.18   0.96   1.52  113.6   1.98   2.53                         
AGC006670        CGCG 097-067          high S/N       a.100   99.28   0.43   0.43  0.085 0.012 0.012 12.69  0.49  0.47  58.34   4.33   4.65 0.766 0.030 0.030   21.33  0.20  0.20   923.86  0.41   0.42 210.75   1.39   1.20  120.5   2.86   3.35                True     
AGC211331        KKH 72                high S/N       a.100   34.89   7.77  26.93  0.516 0.088 0.654 14.24  7.06  5.52  10.80   2.10   0.23 0.115 0.464 0.038    5.09  0.11  0.10  1011.33  0.21   0.33  36.26  50.55   8.21   96.6   2.07   2.61      True True          
AGC006806        CGCG 127-065          high S/N       a.100   98.18   1.25   1.48  0.161 0.032 0.033 21.04  2.90  1.71  66.35   5.59  26.27 0.609 0.226 0.067   15.19  0.20  0.19  3762.00  1.01   1.10 212.00  10.38   3.42  109.3   2.12   2.45                         
AGC006807        M+428061              high S/N       a.100   94.74   1.05   1.01  0.469 0.017 0.015 24.79  0.15  0.30  19.61   1.72   1.64 0.912 0.008 0.008   16.86  0.17  0.16  3760.46  1.06   1.01 222.01   2.18   2.15  125.8   2.19   3.07      True      True     
AGC006906        NGC 3976              high S/N       a.100  199.29   0.35   0.34 -0.062 0.006 0.006 19.20  0.38  0.40  90.51   7.70   7.06 0.860 0.013 0.015   47.14  0.24  0.25  2496.77  0.33   0.33 421.80   1.32   1.50  211.5   2.63   3.74                         
AGC006933        NGC 3991S             high S/N       a.100   70.70   1.82   1.80  0.560 0.050 0.060 18.30  1.85  1.66  79.07   1.08   0.97 0.170 0.024 0.021   23.27  0.18  0.20  3208.50  1.12   1.06 180.40   1.74   1.75  161.6   2.15   3.00      True           True
AGC006944        NGC 3995              high S/N       a.100  135.54   1.63   1.57  0.634 0.002 0.004 24.88  0.09  0.19  52.30   0.78   0.72 0.288 0.010 0.012   28.26  0.18  0.18  3263.69  0.63   0.63 272.44   3.99   4.02  194.2   2.28   7.21 True True      True     
AGC006950        NGC 4004              high S/N       a.100  126.01   0.95   0.93  0.040 0.019 0.019 24.01  0.77  1.53  67.95   8.23  11.02 0.606 0.087 0.078   16.76  0.15  0.14  3362.06  1.01   0.92 267.17   7.21   7.01  141.5   1.64   2.53                         
AGC006967        NGC 4017              high S/N       a.100  110.42   0.78   0.77 -0.201 0.011 0.012 24.87  0.10  0.22  80.77   5.88   6.46 0.819 0.024 0.023   26.87  0.22  0.22  3450.94  0.66   0.67 248.78   1.30   1.25  155.5   2.49   3.32      True               
AGC006995        NGC 4032              high S/N       a.100   43.82   0.30   0.32 -0.081 0.009 0.009 12.22  0.34  0.35  26.40   4.19   4.81 0.892 0.039 0.042   16.00  0.09  0.09  1268.41  0.20   0.22 101.60   0.75   0.78  188.5   1.94   3.18                         
AGC007040        CGCG 128-004          high S/N       a.100   54.11   0.27   0.29  0.089 0.012 0.011 10.36  0.35  0.32  38.94   3.56   4.79 0.834 0.040 0.033   15.15  0.13  0.13  3233.50  0.25   0.25 120.34   0.75   0.66  140.1   2.27   2.62                         
AGC007045        NGC 4062              high S/N       a.100  138.88   0.37   0.38 -0.086 0.010 0.010 13.37  0.46  0.43  81.34   4.06   4.04 0.770 0.019 0.019   22.94  0.18  0.19   766.34  0.36   0.36 290.22   1.06   0.98  140.1   2.28   3.40                True     
AGC007111        NGC 4116              high S/N       a.100   92.45   0.24   0.25  0.024 0.006 0.006 14.68  0.34  0.35  55.10   1.99   2.14 0.755 0.017 0.017   40.23  0.18  0.19  1312.41  0.24   0.25 198.86   0.84   0.79  247.9   2.67   4.87                True     
AGC007116        NGC 4123              high S/N       a.100   92.87   0.16   0.15 -0.142 0.004 0.004 13.36  0.17  0.17  50.58   2.89   2.91 0.882 0.012 0.012   54.04  0.20  0.20  1326.46  0.15   0.15 201.86   0.54   0.52  301.1   3.02   6.56                         
AGC007134        NGC 4136              high S/N       a.100   38.92   0.13   0.13  0.001 0.005 0.005 10.22  0.14  0.14  31.32   0.56   0.62 0.702 0.015 0.015   39.29  0.13  0.14   607.30  0.09   0.10  88.17   0.21   0.20  401.1   2.34   3.33                         
AGC007170        CGCG 098-079          high S/N       a.100   98.08   0.36   0.34 -0.106 0.010 0.011 12.42  0.42  0.42  55.93   5.25   5.92 0.844 0.025 0.026   17.08  0.14  0.15  2451.91  0.35   0.33 210.16   1.24   1.10  125.7   2.24   2.65                         
AGC007169        NGC 4152              high S/N       a.100   92.35   0.41   0.41  0.027 0.008 0.008 18.83  0.51  0.53  64.38  10.05  12.49 0.916 0.030 0.030   26.36  0.19  0.17  2170.10  0.35   0.35 208.64   1.09   1.01  175.2   2.43   2.77                         
AGC007199        NGC 4163              high S/N       a.100    9.22   5.67   3.13 -0.403 0.175 0.149 14.13  1.12  2.41   9.15   0.73   0.46 0.628 0.075 0.155    8.39  0.12  0.11   162.77  0.35   0.42  32.36   2.07   1.17  107.6   2.92   2.73      True True          
AGC007204        NGC 4173              high S/N       a.100   71.91   0.20   0.20  0.361 0.008 0.007 12.05  0.17  0.17  32.68   1.62   1.59 0.806 0.014 0.014   38.57  0.11  0.12  1123.90  0.18   0.18 157.49   0.55   0.60  357.4   2.10   8.31 True True               
AGC007215        NGC 4178              high S/N       a.100  115.33   0.24   0.24  0.058 0.006 0.006 17.39  0.39  0.36  61.32   1.42   1.51 0.593 0.015 0.015   62.40  0.18  0.18   374.78  0.24   0.24 240.15   1.16   1.14  391.4   2.37   7.38 True           True     
AGC007247        NGC 4197              high S/N       a.100  123.08   0.38   0.38  0.128 0.011 0.010 12.87  0.46  0.46  63.41   4.43   4.43 0.744 0.025 0.025   25.81  0.22  0.22  2064.56  0.38   0.36 257.89   1.74   1.66  134.6   2.84   2.93                True     
AGC007257        CGCG 187-030          high S/N       a.100   33.24   2.83   2.61  0.203 0.169 0.090 16.25  2.71  3.48  30.36   1.52   3.52 0.465 0.358 0.206   14.21  0.13  0.13   941.06  1.04   0.80  78.56   1.89   1.98  158.3   2.15   2.79      True           True
AGC007256        NGC 4203              high S/N       a.100  106.56   0.62   0.56  0.011 0.011 0.011 22.11  0.83  0.91 118.89  36.10  26.03 0.931 0.042 0.039   22.06  0.30  0.29  1093.70  0.60   0.56 244.63   2.11   1.82  117.1   2.79   3.21                         
AGC007261        NGC 4204,UGC 7261     high S/N,SPARC a.100   35.50   0.18   0.19  0.019 0.008 0.008 10.31  0.27  0.27  28.00   0.78   0.92 0.706 0.029 0.027   27.93  0.12  0.13   856.49  0.14   0.15  80.90   0.34   0.32  289.1   2.41   5.12                         
AGC007260        NGC 4206              high S/N       a.100  127.38   0.21   0.21 -0.139 0.005 0.005 13.07  0.23  0.23  76.38   2.19   2.18 0.759 0.012 0.011   40.98  0.17  0.17   705.08  0.20   0.20 266.70   0.58   0.55  275.4   2.16   4.52                True     
AGC007278        NGC 4214              high S/N       a.100   21.77   1.15   1.15  0.019 0.037 0.037 15.49  0.77  0.75   8.81   0.49   0.23 0.890 0.019 0.025   31.25  0.20  0.19   293.97  0.48   0.48  53.97   0.51   0.55  203.6   4.44   4.16                True     
AGC007279        IC 3074               high S/N,P16   a.100   93.49   0.51   0.52 -0.187 0.013 0.014 15.44  0.84  0.74  55.78   4.51   5.19 0.777 0.039 0.036   18.04  0.16  0.16  1979.10  0.51   0.50 202.65   1.91   1.68  130.0   2.28   3.12                True     
AGC007284        NGC 4216              high S/N       a.100  203.96   0.04   5.20  0.288 0.018 0.014  3.00  0.00  0.00 199.81   0.13   0.32 0.289 0.006 0.010   31.02  0.32  0.30   183.18  0.04   0.05 425.75   0.35   6.75  157.8   2.64  14.75 True True      True     
AGC220258        VCC 169               high S/N       a.100   10.88  21.05   5.44  0.212 0.267 0.273 11.76  8.31  6.60   9.80   0.67   0.78 0.145 0.237 0.075    5.39  0.12  0.10  2219.36  0.23   0.21  26.25   5.79   1.55  102.5   2.21   2.66      True True          
AGC007300        DDO117                high S/N       a.100   31.47   0.29   0.30 -0.149 0.013 0.014  9.78  0.32  0.32  23.20   1.58   3.02 0.780 0.062 0.047   12.32  0.09  0.08  1208.97  0.20   0.21  72.55   0.70   0.49  188.8   1.74   2.30                         
AGC007321        CGCG 128-070          high S/N       a.100   99.99   0.15   0.16 -0.087 0.005 0.005 11.94  0.18  0.18  59.17   1.99   2.04 0.807 0.012 0.011   41.23  0.17  0.17   407.88  0.17   0.16 212.42   0.51   0.47  273.8   2.45   5.40                True     
AGC007332        CGCG 013-120          high S/N       a.100   21.12   0.23   0.21 -0.010 0.014 0.014  7.88  0.35  0.32  24.32   1.36   0.94 0.589 0.058 0.051   19.56  0.14  0.14   936.18  0.16   0.15  53.32   0.51   0.46  189.2   3.07   4.45                     True
AGC007334        NGC 4246              high S/N       a.100  155.49   0.69   0.71 -0.114 0.012 0.013 20.80  0.88  0.86  93.99  11.36  13.66 0.841 0.037 0.034   21.97  0.23  0.22  3718.69  0.65   0.66 334.71   2.72   2.21  115.5   2.43   2.80                         
AGC007345        NGC 4254              high S/N       a.100  100.87   0.15   0.16 -0.210 0.004 0.004 18.25  0.22  0.23 102.83   1.69   1.69 0.779 0.009 0.009   77.72  0.24  0.24  2403.80  0.15   0.16 228.69   0.49   0.48  467.5   2.52   9.35 True True               
AGC007407        NGC 4294              high S/N       a.100   86.68   0.52   0.53 -0.359 0.014 0.014 16.85  0.55  0.53  69.84   2.07   2.31 0.645 0.023 0.022   30.43  0.23  0.22   352.68  0.51   0.49 190.36   1.05   1.03  188.5   2.67   5.36 True True      True     
AGC007414        NGC 4299              high S/N       a.100  179.28   3.22   3.81 -0.608 0.040 0.021 24.80  0.15  0.34  40.71   0.47   0.50 0.255 0.010 0.010   23.27  0.23  0.24   230.94  0.44   0.46 392.16   7.01   7.24  147.3   2.69   6.18 True True      True     
AGC007418        NGC 4302              high S/N       a.100  165.79   0.59   0.57  0.248 0.010 0.009 24.93  0.05  0.11  95.79   3.39   3.15 0.728 0.014 0.015   33.14  0.20  0.20  1152.05  0.62   0.58 353.60   1.44   1.39  188.9   2.19   8.32 True True      True     
AGC007420        NGC 4303              high S/N       a.100   69.25   0.07   0.07 -0.062 0.003 0.002 13.65  0.11  0.11  97.75   9.59   7.10 0.942 0.007 0.007   85.17  0.28  0.27  1564.85  0.08   0.08 159.09   0.41   0.37  519.8   3.04  14.55 True                    
AGC007428        CGCG 158-090          high S/N       a.100   27.80   0.40   0.38 -0.094 0.023 0.025  8.09  0.48  0.45  26.17   0.80   0.84 0.481 0.046 0.041    9.98  0.11  0.10  1137.81  0.29   0.28  64.36   0.62   0.59  124.0   2.17   2.52                     True
AGC007439        NGC 4301              high S/N       a.100   52.66   0.28   0.34  0.120 0.011 0.010 11.99  0.41  0.42  29.37   4.90   6.44 0.832 0.058 0.055   21.51  0.14  0.14  1279.47  0.25   0.24 118.52   1.46   1.50  180.7   2.54   6.47 True                    
AGC007450        NGC 4321              high S/N       a.100  114.17   0.26   0.24  0.165 0.006 0.006 15.30  0.31  0.31  69.96   2.34   2.42 0.751 0.015 0.015   49.26  0.22  0.22  1575.52  0.24   0.25 242.61   0.80   0.75  263.3   2.81   5.06                True     
AGC007483        NGC 4359              high S/N       a.100   89.81   0.33   0.31  0.061 0.009 0.009 13.35  0.37  0.38  49.90   2.06   2.08 0.701 0.021 0.021   19.74  0.11  0.12  1249.11  0.30   0.30 190.56   1.06   1.01  194.1   1.71   3.16                True     
AGC220526        CGCG 042-085          high S/N       a.100   17.51   0.82   0.35 -0.113 0.031 0.058  8.61  0.65  1.73  26.87  18.41   7.93 0.726 0.115 0.345   10.62  0.28  0.20   925.23  0.25   0.24  45.92   2.52   1.30  128.5   2.60   2.61                     True
AGC007505        IC 3308               high S/N       a.100   56.34   0.55   0.61 -0.044 0.017 0.017 12.82  0.72  0.70  30.92   4.04   5.15 0.726 0.076 0.071   12.51  0.12  0.12   314.96  0.46   0.49 124.22   2.25   2.22  121.0   2.13   2.85                         
AGC007507        NGC 4383              high S/N       a.100   93.59   0.25   0.29  0.107 0.007 0.007 15.09  0.38  0.39  55.04   1.38   1.54 0.663 0.017 0.017   42.02  0.16  0.16  1709.21  0.24   0.24 198.15   0.87   0.84  283.5   2.42   5.47                True     
AGC223233        KK144                 high S/N       a.100   16.91   0.47   0.28  0.204 0.032 0.036 11.23  0.33  0.65  25.51  37.87   9.63 0.934 0.043 0.187    8.71  0.11  0.09   485.59  0.41   0.51  46.10   1.19   0.64  160.1   1.75   2.29      True               
AGC007513        IC 3322a              high S/N       a.100  122.94   0.64   0.58  0.068 0.008 0.008 24.32  0.45  0.59  63.75  14.43  15.45 0.970 0.016 0.019   27.74  0.19  0.21   994.48  0.51   0.48 278.28   1.08   1.13  150.3   2.61   4.28                         
AGC007521        NGC 4393              high S/N       a.100   52.05   0.18   0.18 -0.011 0.005 0.005 12.97  0.20  0.21  29.65   1.45   1.56 0.841 0.018 0.019   35.88  0.12  0.12   747.74  0.14   0.15 118.12   0.49   0.50  321.4   2.37   5.44                         
AGC007524        NGC 4395,UGC 7524     high S/N,SPARC a.100   49.59   0.04   0.04  0.164 0.002 0.002 12.30  0.05  0.05  30.07   0.30   0.32 0.741 0.006 0.005  301.81  0.24  0.22   317.84  0.04   0.04 110.16   0.15   0.15 1525.9   4.33  28.38                         
AGC007539        NGC 4414              high S/N       a.100  174.40   0.42   0.45 -0.015 0.006 0.007 24.87  0.10  0.19  93.57   5.23   5.40 0.832 0.014 0.014   49.57  0.25  0.26   711.16  0.47   0.47 376.44   1.32   1.27  208.8   2.88   5.02                True     
AGC007537        NGC 4411              high S/N       a.100   36.05   0.20   0.20 -0.203 0.009 0.009 12.42  0.18  0.19  79.73  74.05  44.19 0.986 0.011 0.016   16.16  0.17  0.13  1275.99  0.22   0.22  87.79   0.87   0.59  172.0   2.32   4.29      True               
AGC007546        NGC 4411b             high S/N       a.100   33.20   0.15   0.15  0.017 0.008 0.007 10.03  0.24  0.24  36.85   2.39   1.85 0.832 0.032 0.031   21.21  0.14  0.13  1272.44  0.15   0.15  79.91   0.45   0.43  215.3   2.48   4.13                     True
AGC007547        IC 3356               high S/N       a.100   30.95   0.24   0.29 -0.010 0.011 0.011  9.49  0.32  0.34  18.26   1.83   2.29 0.729 0.070 0.068   20.28  0.10  0.11  1100.86  0.18   0.17  69.67   1.04   0.98  224.6   2.47   3.98                         
AGC229196        HI1225b               high S/N       a.100   15.58   2.71   2.13 -0.170 0.147 0.281 10.14  0.87  1.13  14.25   1.44   1.93 0.561 0.296 0.263    9.29  0.10  0.10  1254.78  0.85   1.32  38.35   1.46   1.01  111.0   2.91   2.90                     True
AGC007557        CGCG 042-108          high S/N       a.100   65.79   0.18   0.19  0.113 0.006 0.006 11.12  0.21  0.20  34.54   3.87   4.00 0.922 0.015 0.017   26.22  0.14  0.14   933.17  0.17   0.16 145.74   0.56   0.56  200.7   2.59   3.64                         
AGC221639        HI1225NE              high S/N       a.100   23.16   0.53   0.74 -0.027 0.014 0.014 10.02  0.50  0.64  16.92   1.83   4.91 0.755 0.161 0.139   22.07  0.13  0.12  1297.68  0.21   0.21  54.50   0.86   0.74  214.8   3.09   2.73                         
AGC007603        NGC 4455,UGC 7603     high S/N,SPARC a.100   53.19   0.38   0.40  0.039 0.008 0.008 15.77  0.36  0.35  28.71   1.91   2.07 0.801 0.032 0.032   31.81  0.14  0.14   643.67  0.26   0.27 121.56   0.79   0.83  263.8   2.50   4.04                         
AGC007668        NGC 4496a             high S/N       a.100   67.82   0.18   0.17  0.017 0.006 0.005 12.42  0.24  0.25  46.44   1.53   1.73 0.765 0.018 0.017   43.54  0.19  0.19  1731.05  0.16   0.15 148.36   0.50   0.46  294.1   2.80   4.05                         
AGC007673        DDO131                high S/N       a.100   31.10   0.35   0.40  0.038 0.025 0.024  7.93  0.67  0.61  20.32   1.53   2.38 0.587 0.099 0.073    8.93  0.10  0.10   643.24  0.33   0.34  66.95   1.57   1.04  109.0   2.26   2.47                         
AGC007675        NGC 4501              high S/N       a.100  243.64   0.44   0.45  0.081 0.009 0.009 15.82  0.60  0.58 156.28   6.93   7.04 0.747 0.018 0.017   29.55  0.25  0.25  2282.49  0.46   0.47 500.55   1.26   1.22  137.8   2.29   2.94                True     
AGC007685        NGC 4517A             high S/N       a.100   68.41   0.17   0.16  0.019 0.006 0.005 11.63  0.23  0.23  42.95   2.15   2.40 0.819 0.018 0.019   39.46  0.19  0.19  1528.60  0.16   0.16 149.49   0.59   0.52  253.1   2.98   6.09                         
AGC007694        NGC 4517              high S/N       a.100  137.39   0.17   0.18 -0.122 0.003 0.003 18.08  0.23  0.23  77.46   1.22   1.21 0.711 0.008 0.008  128.16  0.30  0.29  1126.08  0.16   0.17 289.73   0.57   0.54  477.7   3.67  13.45 True           True     
AGC007698        CGCG 159-013          high S/N       a.100   23.27   0.18   0.19  0.025 0.005 0.005  9.60  0.19  0.19  19.86   0.49   0.55 0.750 0.038 0.034   31.65  0.08  0.09   331.10  0.07   0.07  55.67   0.17   0.17  518.4   1.82   2.77                     True
AGC007709        NGC 4519              high S/N       a.100   73.54   0.23   0.22 -0.221 0.006 0.006 15.68  0.26  0.25  68.92   2.11   2.03 0.802 0.015 0.015   47.13  0.20  0.22  1215.56  0.19   0.20 167.86   0.54   0.54  299.5   2.79   5.67      True           True
AGC007713        NGC 4523              high S/N       a.100   55.94   0.27   0.29  0.239 0.013 0.014  9.75  0.30  0.26  35.92   0.97   1.00 0.569 0.022 0.021   24.44  0.15  0.14   259.89  0.28   0.28 117.07   0.73   0.67  214.0   2.40   4.78      True      True     
AGC007723        NGC 4534              high S/N       a.100   51.75   0.08   0.09 -0.031 0.003 0.003 10.02  0.10  0.10  37.03   1.66   1.99 0.878 0.012 0.012   61.73  0.19  0.19   801.75  0.07   0.07 115.72   0.22   0.20  422.3   3.19   3.36                         
AGC007721        NGC 4527              high S/N       a.100  167.41   0.15   0.15 -0.051 0.003 0.003 15.39  0.18  0.15 103.78   1.80   1.82 0.748 0.007 0.007   99.86  0.29  0.29  1734.87  0.15   0.16 348.35   0.43   0.41  398.1   3.17   9.32 True           True     
AGC007727        NGC 4535              high S/N       a.100  123.61   0.14   0.14 -0.007 0.003 0.003 15.68  0.19  0.18  79.09   6.11   7.23 0.932 0.011 0.011   71.70  0.23  0.23  1962.99  0.13   0.13 267.51   0.47   0.41  374.6   2.82   5.41                         
AGC007726        NGC 4532              high S/N       a.100   63.05   0.34   0.34 -0.101 0.009 0.008 24.82  0.13  0.27  86.79   3.22   3.00 0.682 0.019 0.018   44.02  0.24  0.24  2013.57  0.33   0.34 165.71   0.96   0.95  292.2   2.50   4.75                True True
AGC007732        NGC 4536              high S/N       a.100  151.30   0.19   0.18  0.032 0.004 0.004 15.31  0.24  0.22  95.34   3.44   3.90 0.818 0.011 0.011   77.81  0.33  0.30  1803.78  0.18   0.18 318.88   0.62   0.56  303.8   3.42   4.61                True     
AGC007739        CGCG 042-163          high S/N       a.100   49.94   1.87   2.12 -0.593 0.094 0.034 18.94  1.08  1.04  59.43   4.68   3.18 0.535 0.060 0.050   13.46  0.18  0.18  2025.26  1.87   1.81 128.51   2.92   2.74  106.7   2.43   5.53 True True      True     
AGC007737        IC 3522               high S/N       a.100   42.43   0.52   0.45 -0.160 0.012 0.013 13.30  0.38  0.44  27.57  14.05   8.42 0.966 0.025 0.043   12.14  0.11  0.10   663.51  0.32   0.31 101.08   0.68   0.69  139.1   2.01   2.11                         
AGC007766        NGC 4559              high S/N,SPARC a.100  106.97   0.04   0.04 -0.040 0.001 0.001 15.14  0.05  0.05  57.57   0.37   0.36 0.763 0.003 0.002  266.78  0.19  0.19   813.12  0.04   0.04 228.63   0.14   0.15 1517.5   2.72  21.41 True           True     
AGC007768        NGC 4561              high S/N       a.100   64.18   1.21   1.43 -0.542 0.068 0.057 18.82  0.92  1.00  32.41   3.39   2.86 0.578 0.064 0.084   27.60  0.22  0.21  1398.68  1.99   1.89 137.85   4.71   6.23  148.6   3.73   4.63      True      True     
AGC007772        NGC 4565              high S/N       a.100  244.13   0.08   0.08 -0.169 0.002 0.002 13.21  0.07  0.07 155.23   1.11   1.11 0.737 0.003 0.003  263.03  0.40  0.41  1226.77  0.07   0.08 498.17   0.18   0.18  790.5   3.62  26.72 True           True     
AGC007777        NGC 4567              high S/N       a.100  142.02   0.78   0.72 -0.042 0.014 0.015 19.47  1.04  0.97  80.81   6.58   7.58 0.710 0.042 0.038   23.85  0.24  0.25  2244.41  0.75   0.76 300.63   3.09   2.73  114.2   2.79   4.02                         
AGC007781        IC 3576               high S/N       a.100   17.72   0.15   0.14  0.112 0.014 0.012  9.60  0.17  0.22  37.77  14.97  10.46 0.913 0.024 0.038   16.63  0.18  0.17  1074.35  0.17   0.18  47.19   0.55   0.65  199.1   2.66   2.32                     True
AGC007788        NGC 4571              high S/N       a.100   68.99   0.27   0.27  0.053 0.011 0.011  9.78  0.31  0.30  44.79   5.36   6.60 0.864 0.033 0.028   10.69  0.10  0.10   340.42  0.26   0.25 149.63   0.81   0.70  123.6   1.68   2.07                         
AGC220872        UA 292                high S/N       a.100   11.39   2.86   3.00  0.090 0.335 0.187  9.36  0.86  1.02  11.40   0.44   0.65 0.367 0.356 0.235   15.99  0.07  0.08   308.53  0.76   0.47  28.76   0.96   0.54  271.3   2.34   2.04           True          
AGC007865        NGC 4631              high S/N       a.100  134.32   0.05   0.05  0.204 0.001 0.001 21.94  0.06  0.06  75.17   0.51   0.50 0.838 0.002 0.002  465.48  0.29  0.30   616.13  0.05   0.05 293.26   0.15   0.15 1765.2   3.65  44.74 True True      True     
AGC229488        nrN4631               high S/N       a.100   40.92   0.29   0.29  0.264 0.010 0.010 18.91  0.35  0.36  79.56   7.40   6.80 0.780 0.021 0.026   65.95  0.43  0.41   670.75  0.32   0.34 113.08   1.00   1.10  311.6   4.27   9.58      True      True True
AGC007870        NGC 4632              high S/N       a.100   94.26   0.40   0.42  0.085 0.009 0.008 19.32  0.46  0.46  48.36   4.30   4.58 0.822 0.028 0.030   43.98  0.22  0.21  1720.47  0.35   0.36 209.78   1.47   1.57  220.1   3.21   4.14                         
AGC007884        NGC 4639              high S/N       a.100  131.93   0.27   0.24  0.058 0.009 0.009 10.79  0.27  0.26 186.65   9.52  15.67 0.912 0.021 0.023   19.73  0.27  0.27   977.53  0.27   0.28 282.99   1.29   1.26  126.7   2.27   3.35                         
AGC229489                              high S/N       a.100  110.79   2.24  86.59 -0.608 0.564 0.022 14.79  1.92  1.17  26.44  43.79   0.25 0.165 0.503 0.010   38.57  0.38  0.36   622.73  0.26   0.33 240.96   5.89 162.98  172.1   5.11  13.78 True True True          
AGC007901        NGC 4651              high S/N       a.100  168.75   0.26   0.27 -0.110 0.006 0.006 16.03  0.33  0.33  99.09   4.38   5.01 0.809 0.015 0.013   57.28  0.30  0.32   799.08  0.27   0.28 353.92   0.97   0.90  215.5   3.39   5.06                True     
AGC007907        NGC 4656              high S/N       a.100   68.88   0.16   0.16 -0.133 0.008 0.008 15.40  0.16  0.16  45.29   0.18   0.19 0.298 0.005 0.005  250.67  0.25  0.23   649.15  0.13   0.14 133.26   0.32   0.30 1359.7   3.46  21.02                True     
AGC007902        NGC 4654              high S/N       a.100  134.74   0.34   0.36 -0.326 0.007 0.007 13.27  0.26  0.24  86.62   1.74   1.67 0.684 0.011 0.010   51.25  0.22  0.22  1038.83  0.35   0.33 279.34   0.68   0.68  287.9   2.54   6.58 True True      True     
AGC007916        M+628024              high S/N       a.100   31.41   0.87   0.63 -0.437 0.070 0.103  8.49  0.28  0.29  16.96   1.14   1.28 0.530 0.063 0.056   18.71  0.12  0.13   602.42  0.71   1.05  66.23   1.86   1.98  176.8   3.05   3.54      True      True     
AGC007911        CGCG 015-012          high S/N       a.100   48.17   0.33   0.34 -0.033 0.016 0.017  9.11  0.53  0.50  28.82   3.03   4.79 0.709 0.075 0.060   13.91  0.15  0.15  1180.12  0.31   0.32 104.28   2.07   1.43  107.5   2.92   3.12                         
AGC220984        UA294                 high S/N       a.100   13.15  40.85   3.58 -0.365 0.692 0.213 15.34  4.60  1.86  33.96   4.25  15.39 0.428 0.100 0.150    6.57  0.12  0.12   943.73  3.01   1.72  56.17  43.93   2.14   90.6   1.90   2.19      True True          
AGC007961        NGC 4688              high S/N       a.100   17.61   0.12   0.10 -0.093 0.009 0.010  9.40  0.27  0.30  23.14   1.59   1.26 0.646 0.064 0.070   31.62  0.12  0.11   983.54  0.09   0.09  47.49   0.32   0.32  444.1   2.21   3.97                     True
AGC007970        NGC 4698              high S/N       a.100  201.04   0.31   0.31  0.021 0.009 0.009 11.35  0.36  0.34 127.26  12.31  11.48 0.874 0.020 0.018   30.24  0.31  0.28  1008.31  0.31   0.31 415.13   0.90   0.88  125.0   2.97   3.65                True     
AGC007975        NGC 4701              high S/N       a.100   72.62   0.13   0.13 -0.043 0.005 0.004 11.81  0.18  0.18  44.32   1.79   2.14 0.809 0.016 0.015   47.75  0.17  0.18   719.35  0.13   0.14 157.82   0.51   0.45  320.5   2.77   4.73                True     
AGC007983        CGCG 043-038          high S/N       a.100    9.21   7.43   2.11  0.108 0.206 0.476 12.88  7.09  5.73  12.05   4.55   1.18 0.332 0.222 0.174    6.64  0.11  0.11   694.85  0.89   0.70  31.91   1.78   1.22   94.9   2.58   2.40           True          
AGC007985        NGC 4713              high S/N       a.100   73.32   0.14   0.14 -0.003 0.004 0.004 12.82  0.17  0.16  60.81   2.12   2.34 0.840 0.011 0.011   47.85  0.21  0.20   653.03  0.13   0.12 162.85   0.35   0.34  329.4   2.64   3.26                         
AGC007989        NGC 4725              high S/N       a.100  185.08   0.13   0.14  0.213 0.003 0.003 16.01  0.11  0.11  56.96  99.35  45.01 1.000 0.000 0.000  117.52  0.31  0.31  1210.18  0.15   0.13 392.57   0.33   0.34  395.6   3.85  13.10 True True               
AGC008005        NGC 4747              high S/N       a.100   81.61   0.61   0.66 -0.564 0.020 0.019 13.06  0.36  0.36  48.12   1.79   1.83 0.612 0.023 0.023   28.71  0.17  0.17  1185.34  0.70   0.66 170.98   1.79   1.77  208.0   2.53   7.10 True True      True     
AGC229104        NGC 4747str           high S/N       a.100   36.70   1.08   0.99 -0.635 0.003 0.002  9.85  0.18  0.16  82.30  18.32  11.24 0.828 0.025 0.022   16.14  0.31  0.25  1233.84  1.00   1.06  93.47   2.81   2.40  152.5   2.70   7.60 True True      True     
AGC008018        NGC 4765              high S/N,demo  a.100   31.59   1.10   1.08  0.433 0.084 0.052 19.77  1.60  2.06  42.49  24.80   5.05 0.709 0.198 0.235   19.83  0.15  0.15   730.00  1.76   1.66  86.57   3.43   2.70  202.9   2.24   2.39      True      True True
AGC008024        NGC 4789A,DDO154      high S/N,SPARC a.100   36.22   0.17   0.19  0.141 0.006 0.006 11.73  0.12  0.12  18.64   0.88   0.93 0.772 0.023 0.024   68.01  0.12  0.12   376.85  0.10   0.09  82.76   0.33   0.38  635.9   2.70   6.43                         
AGC008033        NGC 4793              high S/N       a.100  140.73   0.50   0.51 -0.059 0.008 0.008 24.76  0.17  0.26  94.76   5.53   6.57 0.816 0.019 0.019   28.84  0.17  0.18  2496.06  0.46   0.48 308.85   1.09   1.06  201.4   1.89   2.68                         
AGC008036        IC 3881               high S/N       a.100   89.95   0.28   0.30 -0.174 0.006 0.006 17.70  0.30  0.30  41.59   5.51   6.15 0.947 0.013 0.015   32.52  0.15  0.15   914.66  0.26   0.27 203.14   0.64   0.70  225.9   2.40   4.40                         
AGC008034        NGC 4809              high S/N       a.100   63.81   0.51   0.49  0.168 0.013 0.012 19.04  0.49  0.51  50.59  69.32  39.68 0.983 0.009 0.037   17.68  0.19  0.17   936.04  0.49   0.51 152.17   1.23   1.15  131.2   2.53   3.57                         
AGC008041        CGCG 015-037          high S/N       a.100   83.39   0.36   0.38  0.134 0.010 0.010 13.39  0.37  0.37  42.02   7.42   7.53 0.933 0.020 0.025   22.15  0.17  0.19  1323.91  0.32   0.34 184.14   0.91   0.95  132.1   2.96   3.39                         
AGC221120        KDG215                high S/N       a.100   10.50  27.99   4.98  0.038 0.387 0.366 11.89  7.10  7.13   9.68   0.47   0.56 0.129 0.195 0.082    5.38  0.12  0.10   419.61  0.25   0.17  25.36  47.91   1.31  100.9   2.29   2.71           True          
AGC008054        NGC 4808              high S/N       a.100  119.73   0.15   0.15  0.040 0.003 0.003 16.68  0.21  0.22  67.19   1.31   1.30 0.730 0.009 0.009   70.21  0.17  0.17   759.34  0.15   0.14 254.20   0.56   0.56  468.9   2.19   5.05                True     
AGC008053        CGCG 043-070          high S/N       a.100   53.48   0.27   0.27 -0.005 0.011 0.011  9.77  0.40  0.34  35.56   3.28   4.93 0.809 0.045 0.037   15.10  0.14  0.14   709.44  0.25   0.24 117.60   0.93   0.70  136.9   2.37   3.77                         
AGC008062        NGC 4826              high S/N       a.100  144.35   0.60   0.63 -0.364 0.011 0.010 17.89  0.58  0.56 103.75  18.19  17.39 0.939 0.023 0.023   40.93  0.37  0.37   407.68  0.60   0.61 312.67   1.43   1.44  146.1   4.02   7.52 True True               
AGC008085        CGCG 100-018          high S/N       a.100  101.64   0.53   0.54  0.184 0.011 0.011 16.75  0.57  0.56  60.14   5.60   5.82 0.866 0.026 0.027   19.49  0.16  0.15  2041.80  0.51   0.50 223.03   1.26   1.21  145.2   2.13   2.67                         
AGC008091        CGCG 071-087          high S/N       a.100   10.49   6.30   3.44  0.448 0.121 0.113 14.46  1.15  1.91  10.06   0.30   0.30 0.393 0.086 0.095   10.45  0.06  0.06   214.48  0.17   0.17  30.46   1.14   0.76  252.3   1.61   1.54      True True          
AGC008098        NGC 4861              high S/N       a.100   45.30   0.38   0.37 -0.393 0.013 0.013 13.55  0.39  0.39  16.16   0.45   0.45 0.700 0.016 0.017   33.55  0.16  0.16   832.03  0.36   0.35 104.29   0.61   0.61  251.6   3.19   7.93 True True      True     
AGC008116        NGC 4900              high S/N       a.100   29.13   0.36   0.37  0.108 0.020 0.019 12.23  0.48  0.48  60.90   2.64   2.50 0.483 0.022 0.024   19.87  0.21  0.20   964.60  0.38   0.38  94.93   1.08   1.05  149.9   2.73   2.69                     True
AGC008185        NGC 4961              high S/N       a.100   99.16   0.40   0.40 -0.016 0.012 0.012 12.19  0.55  0.54  61.19   4.39   5.01 0.775 0.033 0.029   14.64  0.14  0.15  2534.81  0.40   0.39 210.39   1.31   1.16  115.9   2.05   2.74                True     
AGC008246        CGCG 189-031          high S/N       a.100   60.10   0.32   0.31 -0.109 0.012 0.013 11.06  0.44  0.39  51.34   6.87   7.17 0.888 0.038 0.036   14.45  0.17  0.16   809.60  0.31   0.31 134.89   0.91   0.84  114.4   2.56   2.90                         
AGC008289        NGC 5020              high S/N       a.100  101.02   0.26   0.27  0.159 0.007 0.007 14.12  0.30  0.29 171.52  16.83  14.47 0.892 0.017 0.017   27.25  0.30  0.29  3364.10  0.28   0.28 228.36   1.39   1.37  166.3   2.52   3.92                True     
AGC008298        CGCG 072-026          high S/N       a.100   30.66   0.80   1.01  0.066 0.022 0.018 12.08  0.61  0.63  18.71   2.84   3.88 0.782 0.105 0.117   15.16  0.10  0.11  1158.27  0.33   0.32  71.28   1.08   1.09  164.9   2.44   2.00                         
AGC008333        M+431016,DDO170       high S/N,SPARC a.100   55.00   0.41   0.41 -0.037 0.019 0.018  8.97  0.56  0.52  35.88   1.64   1.86 0.568 0.042 0.035   11.34  0.12  0.13   938.46  0.37   0.38 114.91   1.11   0.93  112.1   2.14   2.48                True     
AGC008385        CGCG 072-049          high S/N       a.100   64.49   0.30   0.31  0.047 0.011 0.011 10.86  0.42  0.40  37.51   2.88   3.53 0.738 0.040 0.036   16.07  0.13  0.12  1133.94  0.28   0.28 138.99   1.40   1.16  145.9   2.17   2.58                         
AGC008443        NGC 5147              high S/N       a.100   65.64   0.59   0.57  0.043 0.015 0.014 14.13  0.91  0.85  43.36   3.41   5.53 0.718 0.073 0.051   19.00  0.18  0.19  1089.71  0.46   0.45 144.21   2.13   1.47  125.4   2.87   3.37                         
AGC008575        CGCG 073-044          high S/N,P16   a.100   51.23   0.29   0.29  0.030 0.010 0.011 12.18  0.30  0.32  54.46  66.64  24.57 0.980 0.015 0.027   14.43  0.17  0.15  1163.72  0.29   0.28 119.06   0.96   0.75  121.0   2.56   2.97                         
AGC008614        CGCG 045-053          high S/N       a.100   67.74   0.42   0.45  0.095 0.010 0.010 15.90  0.42  0.42  36.38   2.91   2.98 0.841 0.026 0.028   25.60  0.16  0.15  1045.82  0.35   0.33 152.93   0.93   0.98  183.9   2.61   4.48                         
AGC008616        NGC 5248              high S/N       a.100  124.47   0.15   0.15  0.013 0.003 0.003 15.97  0.18  0.18  69.17   8.41   8.47 0.948 0.010 0.011   73.79  0.25  0.24  1152.06  0.14   0.14 269.98   0.59   0.55  349.1   3.11   4.77                         
AGC008805        NGC 5347              high S/N       a.100   40.13   0.59   0.59  0.202 0.024 0.023 20.54  0.61  0.67  54.15  48.99  17.13 0.962 0.028 0.066   11.53  0.14  0.12  2385.43  0.79   0.78 102.98   1.34   1.20  117.4   2.14   3.91 True True               
AGC008821        NGC 5348              high S/N       a.100   79.10   0.58   0.53  0.146 0.013 0.012 19.89  0.63  0.67  74.49  48.97  32.27 0.975 0.019 0.035   17.45  0.20  0.20  1450.95  0.55   0.58 184.92   1.42   1.32  112.7   2.66   2.86                         
AGC008833        M+631023              high S/N       a.100   10.70   0.28   0.25 -0.213 0.044 0.061  6.96  0.42  0.44  15.09   1.78   1.16 0.511 0.142 0.135    6.83  0.08  0.08   225.21  0.27   0.28  30.93   0.47   0.42  124.0   2.11   2.20      True           True
AGC008839        CGCG 103-007          high S/N       a.100   39.94   0.23   0.21  0.056 0.008 0.007 11.39  0.20  0.22  11.53   1.29   1.02 0.941 0.008 0.011   21.54  0.11  0.11   958.05  0.19   0.18  94.39   0.33   0.33  215.3   2.39   6.04 True                    
AGC008853        NGC 5364              high S/N       a.100  127.85   0.17   0.18 -0.135 0.004 0.004 15.13  0.19  0.19 112.32  28.88  23.63 0.978 0.011 0.011   52.32  0.26  0.24  1239.64  0.17   0.17 276.88   0.54   0.50  286.1   2.71   4.90                         
AGC008965        NGC 5434              high S/N       a.100    7.15  55.53   1.58  0.464 0.134 0.698 11.76 11.67  0.55  50.92   4.49  37.37 0.524 0.027 0.146    8.88  0.18  0.19  4641.90  0.95   2.11  44.52 108.67   1.44   90.5   2.61   3.57      True True True     
AGC009061        IC 983                high S/N       a.100   79.59   0.24   0.22 -0.073 0.007 0.007 13.11  0.31  0.30  99.58  42.75  19.56 0.944 0.020 0.021   25.86  0.27  0.26  5440.71  0.24   0.23 178.69   1.41   1.05  170.3   2.65   3.52                         
AGC009119        NGC 5523              high S/N       a.100  121.86   0.23   0.24  0.018 0.007 0.007 13.15  0.28  0.26  66.70   2.76   2.80 0.751 0.015 0.016   35.17  0.19  0.18  1043.19  0.23   0.23 255.64   0.97   0.91  219.0   2.37   3.65                True     
AGC009128        CGCG 133-019          high S/N       a.100    6.92   0.10   0.09  0.133 0.041 0.038  3.01  0.01  0.00  15.48   0.13   0.12 0.059 0.003 0.003   11.95  0.09  0.08   152.32  0.04   0.05  33.82   0.24   0.24  181.6   2.35   8.98 True                    
AGC009169        CGCG 075-008          high S/N,P16   a.100   54.78   0.79   0.66 -0.238 0.014 0.016 21.84  0.62  0.65  15.21   3.10   2.30 0.959 0.014 0.017   26.43  0.15  0.15  1278.85  0.72   0.74 134.45   1.03   0.95  204.2   2.55   7.44 True True      True     
AGC009215        CGCG 019-012          high S/N       a.100   97.60   0.42   0.48 -0.127 0.011 0.010 15.54  0.57  0.57  59.22   5.49   5.71 0.867 0.026 0.027   23.40  0.19  0.19  1387.34  0.42   0.41 213.48   1.20   1.13  138.6   2.73   4.06                         
AGC009275        IC 1014               high S/N       a.100   90.09   0.32   0.31  0.066 0.009 0.009 13.21  0.42  0.40  52.97   2.16   2.17 0.725 0.021 0.022   26.22  0.16  0.16  1287.80  0.29   0.30 191.76   0.95   0.90  183.1   2.40   4.18                True     
AGC009299        CGCG 019-044          high S/N       a.100   86.22   0.20   0.19 -0.049 0.005 0.004 15.71  0.22  0.22  45.52   1.50   1.61 0.787 0.013 0.013   45.95  0.14  0.14  1539.42  0.17   0.18 188.65   0.62   0.61  350.8   2.22   5.14                True     
AGC009328        NGC 5645              high S/N       a.100   81.63   0.54   0.61  0.223 0.013 0.012 17.16  0.53  0.53  40.27   6.11   6.37 0.882 0.031 0.034   21.54  0.17  0.17  1369.06  0.47   0.47 183.86   1.35   1.55  140.8   2.67   3.18      True               
AGC009346        NGC 5661              high S/N       a.100  107.66   1.21   1.21 -0.229 0.019 0.018 24.89  0.09  0.20  84.55   5.13   5.32 0.694 0.031 0.029   21.63  0.25  0.24  2348.28  0.94   0.98 240.47   1.74   1.63  116.2   2.71   4.15      True      True     
AGC009353        NGC 5669              high S/N       a.100   86.72   0.17   0.19 -0.223 0.005 0.005 15.30  0.19  0.19  45.38   2.52   2.53 0.862 0.013 0.013   38.31  0.12  0.12  1367.07  0.17   0.16 191.39   0.62   0.63  349.5   1.89   3.79      True               
AGC009363        NGC 5668              high S/N       a.100   40.61   0.18   0.19  0.093 0.006 0.006 11.54  0.23  0.21  37.02   1.04   0.98 0.760 0.022 0.021   39.94  0.17  0.16  1583.31  0.13   0.13  94.82   0.31   0.30  331.2   2.78   3.83                     True
AGC009389        CGCG 075-082          high S/N       a.100  107.03   0.38   0.38 -0.002 0.010 0.011 12.16  0.55  0.49  64.98   2.69   2.93 0.710 0.023 0.023   22.26  0.18  0.19  1824.07  0.35   0.37 223.98   1.07   1.00  138.9   2.49   3.89                True     
AGC009394        CGCG 075-084          high S/N       a.100   81.09   0.46   0.50 -0.084 0.012 0.012 15.24  0.60  0.59  44.78   2.70   2.85 0.741 0.030 0.032   18.35  0.13  0.13  1798.80  0.41   0.42 176.28   1.43   1.42  151.8   2.11   2.96                True     
AGC009416        NGC 5690              high S/N       a.100  136.93   0.62   0.61 -0.132 0.010 0.011 19.80  0.76  0.77  80.12   3.88   3.98 0.726 0.024 0.025   33.45  0.24  0.24  1752.37  0.56   0.56 291.14   1.73   1.61  155.1   2.94   4.50                True     
AGC009436        NGC 5701              high S/N       a.100   52.80   0.12   0.12  0.033 0.004 0.004 11.06  0.16  0.15  41.32   3.50   4.52 0.933 0.016 0.016   64.57  0.26  0.26  1505.22  0.10   0.11 120.01   0.30   0.29  318.5   4.35  10.79 True                    
AGC009481        NGC 5735              high S/N       a.100  108.44   0.30   0.29 -0.004 0.009 0.009 12.16  0.38  0.37  76.11  23.30  21.03 0.965 0.021 0.025   14.94  0.14  0.15  3741.42  0.30   0.29 233.53   0.90   0.86  122.2   1.93   2.33                         
AGC009493        NGC 5740              high S/N       a.100  155.60   0.49   0.49 -0.173 0.010 0.011 16.48  0.58  0.55  82.63   5.47   5.91 0.784 0.023 0.022   29.47  0.25  0.24  1568.53  0.49   0.48 327.51   1.82   1.65  133.5   2.92   3.47                True     
AGC009500        DDO196                high S/N       a.100   11.01  29.02   4.35 -0.203 0.469 0.270 16.64  6.49  8.78  10.87   1.13   0.32 0.097 0.356 0.048    9.11  0.14  0.13  1690.00  0.19   0.43  27.31  16.22   1.14  141.1   2.61   2.56      True True          
AGC009576        NGC 5774              high S/N       a.100   58.76   0.27   0.25 -0.380 0.010 0.009 12.39  0.22  0.21  67.77   1.29   1.21 0.581 0.012 0.012   49.83  0.22  0.23  1556.20  0.24   0.23 140.75   0.64   0.62  335.1   2.76  12.07 True True               
AGC009579        NGC 5775              high S/N       a.100  185.03   0.45   0.43  0.150 0.008 0.008 24.68  0.23  0.44 100.63   2.48   2.46 0.644 0.013 0.013   64.23  0.30  0.29  1674.16  0.51   0.50 386.30   1.47   1.53  255.8   2.96   8.71 True           True     
AGC009824        NGC 5921              high S/N       a.100   78.79   0.15   0.15  0.058 0.006 0.006 10.38  0.19  0.19  85.30   9.93   7.65 0.897 0.015 0.016   32.05  0.26  0.24  1480.18  0.15   0.15 173.27   0.91   0.74  214.2   2.71   3.60                     True
AGC009912        CGCG 107-009          high S/N,demo  a.100   16.75   2.34   1.96 -0.152 0.074 0.135 10.03  1.14  2.20  16.03   4.98   1.22 0.522 0.386 0.292   11.39  0.11  0.11  1031.36  0.43   0.59  41.15   0.85   0.88  147.5   2.58   2.34      True           True
AGC009915        NGC 5957              high S/N       a.100   43.19   0.15   0.14 -0.104 0.008 0.008  8.06  0.16  0.16  32.14   0.82   0.86 0.659 0.017 0.016   24.62  0.14  0.14  1828.30  0.14   0.13  93.73   0.30   0.30  234.7   2.47   3.24                True     
AGC009926        NGC 5962              high S/N       a.100  162.12   0.38   0.39  0.019 0.010 0.010 12.68  0.43  0.44 113.04   7.74   8.08 0.808 0.022 0.022   21.04  0.23  0.22  1958.23  0.38   0.40 337.93   1.10   1.04  117.6   2.34   2.61                         
AGC009935        NGC 5964              high S/N       a.100   85.70   0.21   0.23 -0.073 0.006 0.006 12.64  0.27  0.28  50.60   1.80   1.88 0.746 0.017 0.017   36.03  0.16  0.17  1446.41  0.20   0.19 183.09   0.71   0.65  246.6   2.51   4.53                True     
AGC009943        NGC 5970              high S/N       a.100  146.20   0.53   0.54 -0.103 0.011 0.012 15.12  0.71  0.67  82.16   5.67   5.42 0.767 0.026 0.027   21.35  0.21  0.21  1953.67  0.51   0.52 306.65   1.67   1.58  114.7   2.52   3.40                True     
AGC009987        NGC 5984              high S/N       a.100  104.94   0.46   0.43 -0.068 0.013 0.013 12.86  0.59  0.53  58.83   2.83   2.91 0.683 0.026 0.026   16.21  0.14  0.14  1105.51  0.43   0.45 219.52   1.44   1.35  130.2   1.96   2.99                True     
AGC010014        CGCG 078-063          high S/N       a.100   47.03   0.28   0.31  0.147 0.011 0.010 12.16  0.34  0.38  27.17   4.05   5.34 0.865 0.048 0.046   22.04  0.13  0.13  1125.42  0.23   0.21 107.78   1.03   1.08  199.2   2.47   3.69                         
AGC010033        NGC 5996              high S/N       a.100   75.00   0.98   0.88 -0.356 0.020 0.020 24.91  0.07  0.15  80.69   9.65   7.92 0.821 0.031 0.033   21.12  0.23  0.21  3287.82  0.76   0.79 181.90   1.73   1.61  140.3   2.50   4.64 True True               
AGC010041        CGCG 050-108          high S/N       a.100   86.20   0.31   0.30 -0.090 0.009 0.009 13.17  0.38  0.36  51.60   1.85   2.00 0.706 0.021 0.020   33.79  0.18  0.18  2170.60  0.28   0.29 183.48   0.92   0.87  210.7   2.74   5.62 True           True     
AGC010083        NGC 6012              high S/N       a.100   76.48   0.22   0.22 -0.033 0.008 0.008 10.32  0.25  0.26  48.95  11.75  17.68 0.954 0.024 0.025   23.56  0.19  0.19  1854.84  0.21   0.21 166.87   0.68   0.68  143.4   3.09   4.37                         
AGC010219        IC 1197               high S/N       a.100   91.64   0.54   0.51  0.053 0.011 0.011 18.82  0.52  0.57  75.27  71.20  30.26 0.984 0.012 0.022   17.98  0.18  0.17  1371.19  0.48   0.47 209.02   1.18   1.10  117.8   2.49   3.91                         
AGC010225        CGCG 079-063          high S/N       a.100   29.95   0.62   0.71 -0.041 0.019 0.022 10.59  0.52  0.53  18.36   3.47   4.74 0.826 0.089 0.105   12.49  0.12  0.13  3050.52  0.37   0.37  70.04   1.01   1.09  115.0   2.90   2.91                         
AGC010230        NGC 6070              high S/N       a.100  179.60   0.50   0.51  0.077 0.011 0.011 15.22  0.64  0.62 109.15   7.57   7.79 0.796 0.024 0.024   28.08  0.27  0.27  2005.52  0.50   0.49 374.17   1.56   1.41  115.4   3.02   4.11                True     
AGC010328        NGC 6106              high S/N       a.100  108.86   0.35   0.37  0.067 0.009 0.009 16.15  0.53  0.48  63.11   5.76   6.51 0.825 0.029 0.029   27.90  0.21  0.20  1450.54  0.35   0.35 235.37   1.62   1.39  162.5   2.63   2.58                         
AGC010351        CGCG 167-070          high S/N       a.100   16.16   3.31   9.75  0.303 0.119 0.611 14.69  3.18  2.44   9.72   9.01   0.98 0.849 0.062 0.712    8.27  0.07  0.08   893.58  1.40   2.96  44.26   3.38   2.90  136.1   1.90   1.88      True True          
AGC010445        CGCG 168-021          high S/N       a.100   59.44   0.67   0.52 -0.079 0.009 0.009 16.32  0.44  0.50  21.70  12.98   5.74 0.943 0.021 0.070   25.29  0.14  0.13   962.65  0.29   0.30 139.20   0.67   1.31  203.0   2.44   3.20                         
AGC011820        M+255015,UGC11820     high S/N,SPARC a.100   49.87   0.24   0.25  0.127 0.006 0.006 12.56  0.21  0.21  21.09   5.97   5.47 0.958 0.016 0.022   26.06  0.11  0.12  1105.67  0.17   0.17 115.88   0.40   0.47  238.6   2.38   4.18                         
AGC011830        CGCG 472-011          high S/N       a.100   91.07   0.30   0.31 -0.070 0.010 0.010 12.03  0.27  0.29 120.03  49.74  54.58 0.992 0.006 0.015   14.41  0.15  0.15  5674.58  0.30   0.30 199.29   0.93   0.82  112.3   2.19   3.17                         
AGC011866        CGCG 428-006          high S/N       a.100   37.06   0.50   0.56 -0.051 0.014 0.014 17.03  0.59  0.58   9.26  24.77   0.60 0.975 0.008 0.117   18.42  0.15  0.13  1703.48  0.37   0.39  92.25   0.97   1.83  176.0   2.42   4.01                         
AGC011868        IIZw168               high S/N       a.100   50.82   0.25   0.25  0.032 0.011 0.010  9.64  0.28  0.28  27.52   8.04  10.47 0.952 0.026 0.031   10.31  0.09  0.09  1092.89  0.24   0.22 114.35   0.64   0.65  119.0   1.93   2.34                         
AGC011872        NGC 7177              high S/N       a.100  139.60   0.37   0.38  0.057 0.012 0.012 10.94  0.49  0.47  89.31   7.41   8.40 0.806 0.028 0.026   24.59  0.27  0.29  1150.25  0.37   0.37 290.44   1.10   1.00  106.0   3.29   3.47                         
AGC011944        M+356018              high S/N       a.100   67.01   0.53   0.53 -0.096 0.015 0.016 13.72  0.68  0.67  48.66   3.17   4.09 0.723 0.048 0.041   15.20  0.15  0.15  1734.30  0.48   0.48 147.69   1.44   1.19  125.8   2.26   2.73                True     
AGC011968        NGC 7241              high S/N       a.100  146.18   0.49   0.44 -0.390 0.007 0.007 24.99  0.01  0.02 195.47   3.03   3.76 0.719 0.010 0.010   52.81  0.31  0.30  1415.37  0.46   0.51 344.86   1.27   1.32  251.5   2.59  18.27 True True      True     
AGC012048        NGC 7292              high S/N       a.100   28.36   0.57   0.50 -0.057 0.017 0.019 11.56  0.87  0.76  29.97   3.29   1.46 0.647 0.126 0.091   23.28  0.16  0.15   987.17  0.25   0.27  70.28   0.89   0.70  191.9   3.14   4.65                     True
AGC012060        CGCG 514-045          high S/N       a.100   49.90   0.18   0.18 -0.028 0.008 0.007  9.49  0.24  0.24  30.26   3.48   5.22 0.865 0.037 0.030   23.38  0.15  0.15   883.94  0.16   0.17 110.95   0.94   0.68  180.7   2.89   2.97                         
AGC012082        CGCG 495-007          high S/N       a.100   30.32   0.19   0.19 -0.134 0.010 0.009  9.18  0.26  0.22  23.46   1.31   2.53 0.810 0.049 0.033   23.55  0.13  0.13   802.38  0.13   0.14  70.43   0.48   0.34  238.3   2.69   2.81                         
AGC012113        NGC 7331              high S/N,SPARC a.100  238.79   0.13   0.14 -0.161 0.003 0.003 16.34  0.16  0.16 146.77   1.11   1.11 0.643 0.004 0.004  173.64  0.36  0.36   813.32  0.13   0.13 485.27   0.35   0.35  582.0   3.18  18.86 True           True     
AGC012178        CGCG 405-008          high S/N       a.100  102.52   0.28   0.29  0.040 0.009 0.009 12.38  0.38  0.37  62.25   2.41   2.63 0.724 0.021 0.020   31.65  0.20  0.20  1928.15  0.27   0.26 215.64   0.87   0.80  179.7   2.80   4.47                True     
AGC012212        M+553019              high S/N       a.100   43.22   0.26   0.28  0.044 0.011 0.011 10.17  0.29  0.29  23.60   2.29   2.62 0.839 0.033 0.033   15.72  0.11  0.11   894.31  0.23   0.22  97.59   0.78   0.78  149.5   2.48   3.02                         
AGC012281        CGCG 430-039          high S/N       a.100  119.84   0.34   0.33  0.033 0.007 0.007 15.54  0.44  0.42  88.47  10.33  10.73 0.918 0.020 0.022   24.90  0.21  0.20  2562.98  0.31   0.31 260.05   0.90   0.84  160.4   2.31   3.12                         
AGC012294        NGC 7448              high S/N       a.100  130.62   0.57   0.58  0.270 0.013 0.013 17.55  0.59  0.55  73.20   4.13   4.31 0.735 0.025 0.025   29.94  0.25  0.25  2194.35  0.55   0.56 276.90   1.81   1.70  144.5   2.61   3.04      True      True     
AGC012308        CGCG 430-049          high S/N       a.100  106.18   0.25   0.24  0.014 0.007 0.007 12.28  0.29  0.28  62.47   3.25   3.43 0.821 0.017 0.017   27.64  0.17  0.17  2221.88  0.23   0.23 225.54   0.78   0.71  182.0   2.40   3.14                True     
AGC012317        NGC 7465              high S/N       a.100  450.53   2.42   2.14 -0.626 0.013 0.008 24.90  0.07  0.17  79.28   1.10   1.16 0.390 0.006 0.007   39.42  0.34  0.35  1954.21  0.87   0.84 936.32   4.62   4.50  148.1   2.86  13.62 True True      True     
AGC012329        NGC 7468              high S/N       a.100   72.72   2.07   1.88 -0.342 0.058 0.123 24.77  0.18  0.44  33.65  14.66   7.01 0.790 0.066 0.183   13.16  0.15  0.13  2073.90  1.79   1.98 167.85   3.27   6.45  106.4   2.21   2.96      True               
AGC012343        NGC 7479              high S/N       a.100  164.39   0.38   0.35 -0.130 0.007 0.007 17.12  0.46  0.44  96.31   5.02   5.46 0.805 0.018 0.017   33.93  0.20  0.21  2378.94  0.34   0.38 346.33   1.26   1.15  187.3   2.32   3.67                True     
AGC012344        M+358029              high S/N       a.100   67.08   0.56   0.58  0.331 0.021 0.020 13.29  0.48  0.46  39.94   3.44   4.40 0.766 0.042 0.037   19.82  0.17  0.17  1629.07  0.54   0.54 147.22   1.73   1.51  139.0   2.78   2.66      True               
AGC012350        CGCG 453-064          high S/N       a.100   87.32   0.51   0.53  0.006 0.011 0.010 16.12  0.62  0.63  55.92   8.12   9.14 0.917 0.031 0.036   18.99  0.17  0.17  2136.60  0.40   0.40 195.10   1.12   1.12  126.0   2.54   3.89                         
AGC334621        HIPASS                high S/N       a.100   62.61   0.25   0.26  0.034 0.008 0.008 11.60  0.31  0.30  37.36   4.58   5.31 0.903 0.025 0.026   18.68  0.14  0.14  1766.38  0.24   0.24 139.59   0.76   0.72  154.7   2.41   3.02                         
AGC012391        NGC 7495              high S/N       a.100   83.56   1.36   1.09 -0.103 0.015 0.015 20.40  0.95  1.10  27.89   5.71   3.76 0.851 0.028 0.049   16.52  0.14  0.15  4882.02  0.70   0.73 192.55   1.31   1.39  121.6   2.26   2.62                         
AGC012392        NGC 7497              high S/N       a.100  124.85   0.36   0.38  0.430 0.007 0.007 17.60  0.26  0.25  80.72   2.31   2.30 0.802 0.011 0.011   57.34  0.21  0.21  1709.05  0.37   0.36 268.38   0.78   0.78  330.7   2.60   8.38 True True      True     
AGC012430        CGCG 496-058          high S/N       a.100  102.22   0.97   0.95 -0.090 0.014 0.014 23.56  0.83  0.93  57.73   6.32   6.80 0.865 0.034 0.037   19.35  0.18  0.16  3675.43  0.77   0.76 231.42   1.86   1.87  116.5   2.49   3.41                True     
AGC012442        NGC 7537              high S/N       a.100  148.85   0.56   0.55  0.200 0.010 0.009 24.87  0.10  0.21 167.82   5.57   5.14 0.727 0.015 0.014   34.10  0.26  0.28  2674.33  0.58   0.55 340.68   1.69   1.67  182.4   2.28   6.41 True           True     
AGC012447        NGC 7541              high S/N       a.100  187.34   0.85   0.80  0.011 0.010 0.010 24.97  0.03  0.06 148.40   4.10   4.12 0.684 0.013 0.013   39.40  0.30  0.28  2692.45  0.75   0.74 401.17   1.38   1.37  170.3   2.62   7.48 True           True     
AGC012511        NGC 7610              high S/N       a.100  109.78   0.65   0.64  0.018 0.011 0.011 23.21  0.80  0.82  61.21   7.27   8.13 0.815 0.043 0.043   26.60  0.20  0.17  3553.33  0.56   0.57 244.50   2.53   2.43  157.4   2.46   2.81                         
AGC012529        NGC 7625              high S/N       a.100   60.97   1.66   1.44 -0.120 0.032 0.032 21.99  2.01  2.41  64.21   3.14   2.32 0.467 0.089 0.081   19.23  0.21  0.21  1627.13  0.86   0.89 149.59   2.00   1.93  128.1   2.59   2.62                True True
AGC012598        NGC 7664              high S/N       a.100  154.49   0.36   0.38  0.013 0.008 0.008 17.92  0.49  0.45  77.80   5.17   5.49 0.804 0.019 0.020   32.40  0.20  0.20  3474.14  0.37   0.36 328.17   1.64   1.62  182.3   2.29   2.97                         
AGC012613        CGCG 431-072          high S/N       a.100    6.79   0.09   0.09 -0.636 0.001 0.000  5.45  0.03  0.03  13.67   0.13   0.13 0.379 0.010 0.009   20.97  0.08  0.08  -183.94  0.07   0.08  24.50   0.13   0.12  371.4   2.42  12.23 True True               
AGC012681        CGCG 455-019          high S/N       a.100   59.06   0.27   0.28  0.155 0.007 0.007 12.84  0.27  0.25  33.66   6.96   5.91 0.969 0.015 0.017   23.42  0.13  0.14  1467.99  0.21   0.21 135.06   0.48   0.49  187.7   2.55   3.86                         
AGC012682        CGCG 455-020          high S/N       a.100   28.38   1.73   0.86  0.325 0.068 0.050 17.52  0.69  1.03  28.23  25.55   8.28 0.940 0.048 0.208   10.42  0.10  0.12  1391.97  1.07   1.34  74.76   1.70   1.43  114.8   2.30   2.64      True      True     
AGC012700        NGC 7715              high S/N       a.100  124.64   8.50  76.57 -0.563 1.132 0.057 23.38  1.25  2.47  52.42  10.81   1.67 0.148 0.046 0.028   15.30  0.18  0.18  2774.20  8.40   1.52 212.69  21.14  70.83  101.5   2.53   3.08      True True          
AGC012705        CGCG 432-011          high S/N       a.100   79.83   0.32   0.32 -0.102 0.011 0.011 10.21  0.33  0.30  55.39   7.06   7.69 0.863 0.031 0.028   14.56  0.17  0.17  3968.54  0.29   0.29 172.05   0.84   0.76  110.0   2.38   2.51                         
AGC012707        CGCG 455-027          high S/N       a.100   86.83   0.55   0.53  0.240 0.019 0.018 13.78  0.65  0.67  42.47   6.02   5.80 0.764 0.044 0.053   16.26  0.16  0.16  2607.48  0.51   0.51 187.87   2.36   2.78  116.8   2.41   2.66      True               
AGC012710        CGCG 455-031          high S/N       a.100   70.62   0.91   1.00  0.114 0.030 0.028 15.11  1.02  0.99  37.63   3.53   4.29 0.639 0.072 0.066   13.61  0.15  0.14  2518.03  0.88   0.81 151.97   2.85   2.89  106.8   2.38   2.67                         
AGC012732        CGCG 476-106,UGC12732 high S/N,SPARC a.100   51.50   0.07   0.07  0.103 0.002 0.003 11.42  0.08  0.08  29.52   3.50   3.72 0.960 0.009 0.010   74.86  0.17  0.16   748.42  0.06   0.07 117.84   0.25   0.25  527.5   3.09   5.35                         
AGC012738        NGC 7732              high S/N       a.100   94.20   1.01   1.07  0.342 0.019 0.018 24.01  0.64  0.79  23.75   2.07   1.85 0.861 0.013 0.015   20.24  0.19  0.19  2917.10  1.04   0.98 219.69   2.06   2.05  118.4   2.78   3.08      True               
AGC012843        CGCG 455-066          high S/N       a.100   66.50   0.44   0.43 -0.199 0.015 0.015 12.95  0.51  0.46  60.61   1.89   1.81 0.612 0.026 0.025   20.84  0.19  0.18  1771.88  0.40   0.37 149.05   1.00   0.95  153.6   2.46   3.44                     True
AGC012856        CGCG 456-004          high S/N       a.100   69.36   1.15   1.19  0.257 0.036 0.035 15.67  0.85  0.81  40.51   3.79   4.59 0.704 0.059 0.055   13.43  0.15  0.15  1780.94  1.13   1.14 151.94   2.85   2.51  103.7   2.43   4.19 True True               
AGC012885        NGC 7800              high S/N       a.100   90.73   0.77   0.70 -0.396 0.022 0.022 17.87  0.62  0.61  54.94   1.57   1.83 0.557 0.028 0.025   36.75  0.19  0.18  1735.06  0.75   0.84 190.09   1.96   1.93  241.6   2.54   6.00 True True      True     
AGC182831                              demo           a.100   28.01  21.60  17.38  0.003 0.253 0.241 17.40  5.20  7.53  47.70  66.89  21.73 0.583 0.283 0.366    0.52  0.20  0.16 12017.23 15.95  14.74  90.74  41.02  27.23    3.9   2.82   2.18           True          
AGC224470                              demo           a.100   26.51  26.57  16.36  0.021 0.274 0.235 17.59  5.30  8.29  63.42  58.82  29.02 0.392 0.373 0.244    0.64  0.20  0.16  8281.90 16.90  11.49 108.28  44.77  32.77    5.4   2.24   1.96           True          
AGC203704                              demo           a.100   37.24  32.44  25.65 -0.026 0.225 0.226 13.68  7.87  8.31  51.31  63.89  26.87 0.615 0.266 0.361    0.41  0.18  0.15 12902.02 25.72  26.96 116.54  49.62  50.29    3.4   2.48   3.00           True          
AGC731460                              demo           a.100   17.59  16.33   9.94 -0.001 0.267 0.257 17.32  5.16  7.31  64.14  70.40  37.17 0.499 0.299 0.254    0.56  0.19  0.14  5269.48  8.96   8.50  79.43  39.08  22.26    5.3   2.19   1.90           True          
AGC740050                              demo           a.100   27.68  30.14  18.24 -0.047 0.244 0.272 15.61  6.64  6.77  62.36  71.04  34.60 0.568 0.292 0.319    0.45  0.16  0.13  6821.50 15.50  27.56  96.97  51.79  36.83    4.7   1.93   1.95           True          
AGC010169        CGCG 108-097          demo           a.100   40.90  19.80  25.54 -0.005 0.255 0.234 15.20  6.97  7.18  65.17  72.44  35.94 0.607 0.276 0.364    0.54  0.19  0.17  4606.40 22.23  13.08 113.19  53.90  36.15    3.8   2.61   2.20           True          
AGC321010                              demo           a.100   29.53  49.36  23.46 -0.032 0.224 0.288  8.57  8.81  3.10  87.22  69.88  51.46 0.554 0.287 0.297    0.41  0.19  0.15  7704.97 40.76  17.26 106.04  95.66  64.51    3.6   2.37   2.51           True          
AGC204893                              demo           a.100   36.55  15.10  20.04 -0.008 0.199 0.240 14.92  6.74  7.14  45.95  57.56  21.22 0.650 0.257 0.396    0.66  0.18  0.17  9442.31 15.75  11.47  97.94  30.24  24.46    4.7   2.93   3.05           True          
AGC714816                              demo           a.100   37.71  21.41  23.93  0.005 0.241 0.239 14.58  7.46  7.55  58.66  51.15  29.21 0.546 0.327 0.348    0.59  0.16  0.15 10342.22 20.50  12.21 104.92  45.80  29.58    4.6   2.47   2.46           True          
AGC213713                              demo           a.100   11.03   7.64   4.56 -0.031 0.233 0.252 13.49  5.73  5.51  25.62  92.70  11.96 0.693 0.218 0.381    0.48  0.14  0.12  8222.49  5.56   5.73  44.12  15.68   9.25    4.5   3.11   3.49           True          
AGC202731                              demo           a.100   20.53  13.34  11.75  0.008 0.242 0.236 16.17  6.05  8.73  32.90  73.81  14.79 0.613 0.268 0.354    0.38  0.12  0.11  2796.23 10.15  10.20  66.25  25.50  15.69    4.0   2.32   2.03           True          
AGC742637                              demo           a.100   27.98  12.53  15.86 -0.000 0.244 0.221 16.31  6.21  9.46  38.02  57.82  17.16 0.647 0.239 0.367    0.62  0.16  0.15   897.37  8.55  10.71  80.80  25.03  19.73    5.0   2.93   2.71           True          
AGC742041                              demo           a.100   54.38  70.65  39.23 -0.014 0.231 0.253 16.43  5.68  7.70 121.13  46.78  44.56 0.243 0.393 0.169    1.14  0.32  0.27  7447.07 25.05  46.19 207.99  85.71  67.99    5.5   2.69   2.19           True          
AGC258331                              demo           a.100    8.53   2.94   2.72  0.098 0.337 0.418  5.23  5.49  1.29  54.53  89.04  40.98 0.544 0.276 0.239    0.33  0.13  0.09  1979.69  4.31   6.75  33.04  19.27   8.66    5.4   2.21   2.10           True          
AGC192808                              demo           a.100   17.02  17.85   8.68 -0.000 0.232 0.248 16.75  5.95  9.64  46.89  66.65  24.74 0.589 0.284 0.330    0.39  0.13  0.10  3687.75  7.89   9.45  70.25  34.58  19.51    4.3   2.15   1.54           True          
AGC744289                              demo           a.100   17.73  28.67  10.28  0.003 0.239 0.256 14.56  7.19  7.30  59.56  75.12  33.70 0.457 0.343 0.272    0.58  0.25  0.18 16212.21 11.67  15.20  85.39  64.30  34.64    4.2   2.90   2.94           True          
AGC732355                              demo           a.100   42.97  20.21  23.91 -0.068 0.219 0.262 14.16  7.48  6.57  51.78  50.45  25.10 0.640 0.268 0.409    0.51  0.15  0.12  7056.75 16.94  15.21 111.30  44.61  29.90    5.0   2.03   2.10           True          
AGC191791        D634-03               demo           a.100   20.47   2.25  14.29  0.145 0.236 0.208  5.21  2.30  0.76  70.06  81.61  49.94 0.767 0.181 0.260    0.33  0.11  0.10   335.36  2.29  15.86  51.49  15.31  24.08    5.1   2.12   2.30           True          
AGC101912                              demo           a.100   32.29  15.01  19.67 -0.019 0.214 0.256 16.59  6.05  7.09  56.24  82.06  29.79 0.621 0.260 0.361    0.49  0.16  0.13 11513.53 15.04  12.50  96.17  36.39  27.67    4.4   2.25   2.25           True          
AGC740954                              demo           a.100   37.08  58.88  27.97  0.009 0.221 0.233 14.45  7.06  7.50  99.18  65.42  54.96 0.484 0.304 0.325    0.60  0.33  0.21  6576.28 24.93  46.53 168.60  79.42 100.30    4.1   2.35   2.23           True          
AGC201021        CGCG 038-087a         demo           a.100   23.17  27.84  13.35 -0.024 0.239 0.269 16.82  5.49  7.10  43.56  51.00  22.14 0.620 0.268 0.372    0.62  0.19  0.15  6586.31  9.42  16.95  76.95  44.77  20.64    4.9   2.85   2.99           True          
AGC191149                              demo           a.100  118.93  43.17  20.68  0.023 0.227 0.180 17.02  5.70  8.78 116.03  33.00  36.76 0.408 0.369 0.263    1.50  0.24  0.23  5870.19 35.63  18.15 273.47  59.22  34.91    7.9   2.40   2.33           True True     
AGC332150                              demo           a.100   32.74  24.40  19.50  0.068 0.312 0.235 14.80  7.35  7.57  51.81  60.42  27.62 0.599 0.276 0.316    0.74  0.19  0.16  3241.51 20.18  11.53  96.05  41.68  27.76    5.6   2.70   3.02           True          
AGC226386                              demo           a.100   63.87  18.92  29.19 -0.019 0.230 0.220 14.28  6.53  6.57  64.28  51.51  34.44 0.684 0.229 0.432    0.57  0.16  0.16  6426.70 26.94  14.80 150.99  42.55  32.31    4.3   2.28   2.19           True          
AGC204721                              demo           a.100   51.94  19.64  24.36  0.061 0.242 0.236 16.80  5.50  6.70  68.34  55.70  26.45 0.481 0.362 0.337    1.01  0.21  0.22 15215.90 13.40  17.60 135.58  36.95  30.02    5.5   3.04   2.92           True          
AGC729549                              demo           a.100   65.90   9.20  11.09  0.003 0.201 0.196 12.35  6.83  4.55  62.64  68.55  36.15 0.782 0.160 0.353    0.67  0.15  0.15 11014.03  9.50   9.50 152.36  25.99  19.31    5.1   2.28   2.26                         
AGC719542                              demo           a.100   55.46  30.87  33.16  0.019 0.229 0.212 16.48  6.28  7.90  74.26  41.86  31.52 0.365 0.444 0.255    0.94  0.22  0.21  7353.02 22.85  18.46 156.63  50.05  35.78    5.2   2.85   2.22           True          
AGC113405                              demo           a.100   28.65  22.49  17.70 -0.027 0.240 0.278 17.81  5.24  7.89  57.00  69.16  28.54 0.552 0.301 0.340    0.83  0.27  0.20 13977.23 11.61  16.20  98.46  43.76  30.21    5.1   3.23   3.06           True          
AGC204604                              demo           a.100   22.39  26.10  13.51  0.062 0.261 0.234 17.18  5.69  7.03  56.19  80.94  30.63 0.550 0.309 0.318    0.78  0.31  0.21 10842.29 17.52  10.80  89.64  57.33  28.51    4.8   3.31   3.63           True          
AGC122285                              demo           a.100   61.25  13.07  32.42  0.051 0.242 0.205 14.20  7.30  7.02  54.11  62.30  30.32 0.710 0.201 0.414    0.62  0.15  0.16  9315.60 12.67  23.99 140.67  30.87  48.04    4.6   2.37   2.43           True          
AGC204631                              demo           a.100   16.02  55.70   8.48  0.056 0.313 0.226 13.73  6.37  5.50  59.91  76.71  41.03 0.653 0.259 0.327    0.61  0.29  0.19 13641.16 54.47   8.78  67.92 108.23  25.78    4.2   3.09   3.16           True          
AGC204190                              demo           a.100   62.24  98.76  33.98 -0.022 0.183 0.228 13.80  7.74  7.80 139.33  44.78  85.37 0.479 0.337 0.324    0.90  0.35  0.23  5868.33 12.85  63.14 190.60 161.24  55.18    5.5   2.36   2.33           True          
AGC226032                              demo           a.100   49.87  18.18  32.46 -0.117 0.237 0.260 15.77  6.57  7.98  67.54  52.73  27.66 0.531 0.334 0.318    0.59  0.12  0.11  4556.50 21.62  18.95 129.05  32.46  37.01    6.4   1.69   1.88           True          
AGC718085                              demo           a.100   25.80  43.28  18.15 -0.097 0.226 0.281 10.67 10.06  5.25 110.92  62.83  67.13 0.456 0.370 0.261    0.69  0.31  0.24 13901.74 14.51  34.17 115.18 110.84  50.70    4.6   2.52   2.59           True          
AGC184796                              demo           a.100   50.41  17.39  20.09 -0.231 0.244 0.211  4.45  0.94  0.69  52.96  62.83  31.87 0.741 0.181 0.270    0.58  0.15  0.13 12173.77 22.23  14.86 122.97  25.02  42.45    6.1   2.34   2.55      True True          
AGC232843                              demo           a.100  106.51  67.02  42.08  0.126 0.238 0.179 15.41  5.81  5.97 100.96  65.84  67.87 0.705 0.206 0.457    1.08  0.30  0.27 13165.07 63.79  30.79 251.66 117.97  56.37    5.6   2.51   2.54           True True     
AGC206552                              demo           a.100   89.62  61.83  70.27 -0.039 0.225 0.237 15.33  7.03  7.63 139.59  40.34  55.81 0.223 0.418 0.159    1.01  0.24  0.24 13196.33 37.33  30.96 263.49 104.88  67.01    5.7   2.06   2.23           True          
AGC201920                              demo           a.100   35.43  14.98  20.38 -0.028 0.220 0.247 17.46  5.31  6.86  43.41  52.98  18.95 0.641 0.255 0.408    0.73  0.18  0.17  5117.73 12.11  11.77  97.60  27.83  23.16    5.2   2.95   3.23           True          
AGC224507        IC 3041               demo           a.100   36.88  18.38  22.55  0.034 0.252 0.221 15.10  6.93  6.53  67.51  66.51  36.01 0.596 0.280 0.345    0.58  0.16  0.16  1723.46 17.10  16.42 109.12  40.60  28.00    4.9   2.31   2.34           True          
AGC171591                              demo           a.100   55.44  24.57  28.70 -0.004 0.224 0.222 15.20  6.64  7.45  68.84  55.88  32.03 0.514 0.355 0.352    0.59  0.19  0.16  5008.96 25.20  15.49 145.38  47.22  35.06    4.5   2.29   1.97           True          
AGC735333                              demo           a.100   25.25  36.56  16.08 -0.062 0.231 0.281 16.26  6.06  6.71  91.89  77.82  54.80 0.464 0.347 0.237    0.69  0.25  0.21  8044.56 12.42  28.98 108.41  68.01  40.54    5.0   2.42   2.42           True          
AGC716565                              demo           a.100  111.02  38.95  44.42  0.073 0.246 0.211 17.36  5.44  7.52 111.79  45.06  45.43 0.416 0.417 0.296    1.11  0.24  0.22 11892.40 32.09  29.28 260.58  61.06  53.95    5.9   2.40   2.46           True          
AGC738057                              demo           a.100   81.20  25.26  41.23 -0.022 0.197 0.253 16.49  6.01  7.13  77.89  47.82  40.34 0.511 0.351 0.375    0.85  0.18  0.19 11975.87 17.95  28.49 195.32  43.07  38.13    5.5   2.28   2.32           True          
AGC216296                              demo           a.100   93.83  14.70  15.74  0.422 0.141 0.210  3.13  0.17  0.09  59.30  31.06  14.88 0.486 0.171 0.123    0.66  0.11  0.12  8856.03 14.72  15.59 189.35  27.88  27.25    9.2   1.82   1.75      True               
AGC741169                              demo           a.100  104.07  19.67  40.66 -0.013 0.201 0.194 14.69  6.88  6.28  83.83  59.92  49.64 0.756 0.184 0.431    0.74  0.17  0.21  9089.61 19.68  31.42 230.03  38.06  44.48    4.8   2.22   1.89           True          
AGC742161                              demo           a.100  131.49 103.41  79.90  0.051 0.269 0.193 14.87  6.89  7.84 130.05  48.18  55.07 0.390 0.444 0.297    1.25  0.30  0.32 13947.08 72.26  52.43 323.53 135.07  84.80    5.3   2.69   2.40           True          
AGC192369                              demo           a.100   86.32  70.25  61.50 -0.008 0.250 0.223 16.11  6.32  7.44 114.13  53.47  52.34 0.340 0.453 0.258    0.81  0.25  0.25  5660.49 41.46  41.42 241.80 102.35  81.93    4.2   2.54   1.88           True          
AGC211332        CGCG 012-078          demo           a.100   87.72  39.19  54.97 -0.020 0.235 0.214 13.85  7.66  7.84  93.45  41.25  45.31 0.466 0.392 0.361    1.04  0.31  0.26  3897.05 32.51  26.25 205.17  70.38  53.12    4.6   3.31   3.63           True          
AGC729706                              demo           a.100  221.15  71.88  59.43 -0.215 0.194 0.219 17.34  5.27  6.45 132.90  44.69  64.61 0.731 0.185 0.368    2.04  0.35  0.36 13469.12 56.81  72.55 456.19 145.74  98.24    7.2   3.01   2.76      True True          
AGC719468                              demo           a.100  102.48  46.68  74.87 -0.020 0.208 0.243 16.17  6.04  8.15 117.95  49.06  51.16 0.363 0.416 0.274    1.07  0.30  0.26  9931.43 37.44  36.50 253.21  83.78  67.21    5.1   2.69   2.68           True          
AGC214274                              demo           a.100  158.55  38.80  70.43  0.001 0.201 0.201 15.58  6.17  6.77 128.79  42.75  63.28 0.541 0.346 0.405    0.88  0.23  0.23  7209.33 35.58  42.88 343.44  62.47  80.00    4.9   2.16   1.94           True          
AGC234201                              demo           a.100   28.84  81.98  19.56  0.025 0.254 0.241 14.28  7.52  7.58 105.20  52.72  34.51 0.238 0.340 0.130    0.97  0.27  0.24  7071.04 25.26  13.70 162.74  91.49  66.53    5.4   2.54   2.54           True          
AGC722015                              demo           a.100  160.02  29.89  88.79 -0.043 0.198 0.243 15.64  6.39  6.94 127.02  46.08  71.03 0.558 0.342 0.398    1.03  0.26  0.25 11664.06 50.81  33.21 345.39  52.35  92.21    5.3   2.32   2.31           True          
AGC740189                              demo           a.100   79.99  21.30  48.28  0.047 0.261 0.203 15.06  6.80  7.86  77.48  57.13  38.34 0.685 0.230 0.418    0.80  0.24  0.25 16197.86 19.09  36.58 185.97  47.17  52.69    4.2   2.97   2.78           True          
AGC715858                              demo           a.100   75.65  17.93  23.16  0.020 0.226 0.209 15.33  6.35  6.72  84.99  59.86  43.83 0.620 0.286 0.397    0.85  0.22  0.19 10007.29 14.16  20.87 183.43  41.84  27.33    5.4   2.44   2.28           True          
AGC184771                              demo           a.100   78.53   9.21  46.79  0.088 0.238 0.244  6.44 12.67  2.23  58.55  50.99  38.64 0.668 0.230 0.410    0.61  0.15  0.15 13634.00  7.63  33.77 166.63  31.08  37.30    4.8   2.23   2.48           True          
AGC725606                              demo           a.100   53.63  32.81  35.35 -0.006 0.228 0.252 14.56  7.51  7.51  58.54  44.64  29.39 0.520 0.332 0.364    0.61  0.16  0.16 11255.92 17.00  23.24 134.76  54.42  41.14    4.7   2.30   2.43           True          
AGC238629                              demo           a.100   67.90  40.66  43.98 -0.011 0.236 0.241 16.48  6.27  8.28  89.23  50.98  34.74 0.354 0.396 0.261    0.75  0.20  0.21 13359.54 29.12  24.68 189.20  67.21  51.26    4.5   2.33   2.12           True          
AGC183738                              demo           a.100  158.77  27.57 108.14  0.013 0.237 0.227 15.54  6.25  6.99 103.70  59.72  67.48 0.726 0.216 0.549    0.79  0.23  0.25  8520.55 27.85  81.60 340.40  53.49 178.03    4.5   2.19   2.14           True          
AGC200721        A1139-62              demo           a.100   77.51  62.61  56.83  0.048 0.240 0.237 16.43  5.90  7.95  98.61  56.14  52.76 0.475 0.400 0.313    0.97  0.31  0.29 11474.42 58.64  40.59 224.40  89.15 103.52    4.2   3.31   3.43           True          
AGC104594                              demo           a.100   29.88  11.50  21.14 -0.134 0.230 0.251 14.92  6.81  5.73  38.46  70.12  16.93 0.732 0.200 0.386    0.60  0.12  0.11  4735.05 12.90  12.62  82.30  21.73  26.76    7.0   2.02   2.22           True          
AGC175117                              demo           a.100   33.05   1.83   2.49  0.007 0.125 0.148  6.52  2.74  1.03  64.31  91.77  44.89 0.788 0.152 0.207    0.70  0.16  0.12  8232.73  2.04   2.74  79.75  16.02   6.97    7.3   2.36   2.33                         
AGC122791                              demo           a.100   23.58   9.17  13.82  0.030 0.226 0.216 17.11  5.46  6.91  30.59  61.12  10.96 0.702 0.225 0.413    0.59  0.11  0.09  4951.45  6.41   5.91  68.37  13.68  11.89    6.8   2.15   2.02           True          
AGC749330                              demo           a.100   10.01   5.43   3.85 -0.021 0.236 0.248 12.80  5.30  4.80  50.66 101.57  36.72 0.599 0.248 0.274    0.45  0.18  0.10  2599.95  3.82   4.24  45.58  19.97  10.87    6.2   2.11   1.63           True          
AGC743043                              demo           a.100   74.54  19.26  57.95  0.030 0.225 0.197 17.48  5.56  7.67  71.65  28.57  26.86 0.341 0.462 0.258    1.10  0.17  0.20  7526.81 15.11  15.58 177.87  33.64  39.62    7.2   2.37   2.24           True          
AGC732286                              demo           a.100   33.05  64.47  22.46  0.055 0.265 0.242 17.86  5.17  8.48 121.79  41.93  33.63 0.173 0.176 0.105    1.26  0.26  0.25  7277.12 29.58  17.08 198.68  71.68  51.42    7.7   2.10   2.32           True          
AGC731873                              demo           a.100   23.06  12.64  13.42  0.001 0.220 0.257 19.27  4.19  7.80  40.12  68.25  16.62 0.628 0.238 0.387    0.57  0.11  0.10  3554.18  7.58   7.94  76.91  20.44  15.11    6.6   1.94   1.44           True          
AGC102901                              demo           a.100   25.48   9.47  15.48 -0.012 0.219 0.223 17.69  5.34  6.76  32.33  44.86  11.19 0.708 0.204 0.419    0.64  0.10  0.10  6634.21  6.44   6.47  71.93  14.33  12.95    6.9   2.25   2.08           True          
AGC336002                              demo           a.100   12.11   6.65   5.18  0.026 0.262 0.251 13.94  4.86  4.84  34.58  97.70  19.36 0.668 0.228 0.322    0.55  0.14  0.11  4711.35  4.90   4.21  48.55  15.49   9.25    6.5   2.33   2.26           True          
AGC114774                              demo           a.100   22.11  22.48  13.97 -0.030 0.243 0.281 17.89  5.28  8.28  62.23  79.72  31.78 0.477 0.305 0.278    0.60  0.18  0.14  4361.47  9.67  14.88  94.93  43.47  29.84    5.4   2.26   2.31           True True     
AGC204724                              demo           a.100   14.19  13.01   6.98  0.020 0.280 0.244 17.38  5.24  6.49  37.87  76.89  19.80 0.605 0.254 0.310    0.76  0.21  0.17  8660.16  7.03   6.74  62.25  22.46  14.92    5.4   3.33   3.00           True          
AGC233718                              demo           a.100   29.92   7.63   7.50  0.158 0.230 0.213  8.96 11.12  2.81  45.56  58.81  20.26 0.645 0.219 0.280    0.86  0.14  0.13  1275.49  8.68   6.12  81.79  14.35  12.32    9.1   2.19   2.27           True          
AGC323510                              demo           a.100    8.16   4.88   2.36  0.009 0.289 0.231  9.85  5.48  2.88  18.15  83.63   7.40 0.656 0.232 0.368    0.56  0.13  0.11  4617.03  3.14   2.90  32.94   9.66   6.37    6.9   2.87   2.44           True          
AGC132242                              demo           a.100   15.10  11.80   7.90 -0.015 0.233 0.260 18.67  4.39  6.54  44.07  85.06  22.13 0.628 0.248 0.311    0.62  0.17  0.12  4243.85  5.82   6.67  65.55  22.16  13.62    6.1   2.44   1.98           True          
AGC198598                              demo           a.100   14.32  14.19   7.23  0.055 0.253 0.244 14.96  6.03  5.96  32.99  81.38  16.47 0.640 0.249 0.330    0.45  0.12  0.11  3782.19 12.46   6.24  57.24  27.34  16.48    5.2   2.29   2.26           True          
AGC741568                              demo           a.100   21.88   8.80  11.89  0.026 0.209 0.209 15.05  6.80  6.93  28.59  69.67  11.49 0.751 0.178 0.342    0.63  0.11  0.11  6423.00  4.86   5.39  63.08  12.56  11.31    6.7   2.45   2.04           True          
AGC208387                              demo           a.100   30.53   9.06  16.45 -0.042 0.202 0.234 16.73  6.04  7.10  44.40  58.73  18.70 0.677 0.233 0.349    0.66  0.13  0.12  9383.53  9.01   7.81  83.97  18.67  17.07    6.3   2.35   2.28           True          
AGC123910                              demo           a.100   66.77   5.00   4.35  0.095 0.153 0.125 12.79  4.18  3.06  82.22  65.93  43.75 0.864 0.103 0.213    1.26  0.19  0.16  7070.78  5.18   4.31 154.69  16.27  10.99    9.2   2.43   2.36                True     
AGC333285                              demo           a.100   32.31  12.02  19.81 -0.047 0.233 0.256 16.68  5.83  6.78  38.56  57.70  14.81 0.669 0.239 0.409    0.60  0.13  0.12  3430.65 11.02   9.25  89.86  20.10  21.88    5.8   2.31   2.20           True          
AGC333605                              demo           a.100    5.92   2.96   0.72 -0.001 0.356 0.338  6.17  2.39  1.06  31.41  95.41  20.34 0.683 0.214 0.246    0.37  0.11  0.07  3096.60  2.37   3.08  25.31   8.54   4.99    7.5   2.11   1.91           True          
AGC739101                              demo           a.100   64.47  44.63  43.20  0.095 0.308 0.196 16.07  6.38  7.36 130.76  46.88  50.91 0.346 0.345 0.194    1.03  0.26  0.25 15235.61 38.08  29.78 209.22  80.85  54.47    6.5   2.08   2.50           True          
AGC227361                              demo           a.100   47.16  15.04  30.66  0.075 0.242 0.211 16.65  5.81  7.23  65.79  66.27  25.88 0.452 0.369 0.298    0.98  0.21  0.17  8810.90 11.21  17.34 131.00  31.37  25.27    7.5   2.27   2.11           True          
AGC747994                              demo           a.100   24.26  16.17  14.41 -0.013 0.220 0.250 19.64  3.89  6.56  37.83  54.90  16.53 0.637 0.252 0.413    0.80  0.15  0.15  4222.73  7.45   9.87  80.52  23.84  17.87    6.7   2.66   2.80           True True     
AGC744436                              demo           a.100   58.44  12.32  23.63  0.028 0.195 0.179 16.82  5.79  7.76  63.03  48.79  25.60 0.539 0.326 0.371    0.79  0.18  0.15  9059.66 11.88  13.59 145.21  30.70  24.22    6.1   2.21   2.16           True          
AGC714248                              demo           a.100   47.14  19.23  31.79  0.007 0.276 0.206 16.84  5.52  8.12  71.92  88.82  40.64 0.503 0.345 0.294    0.80  0.23  0.19 16362.32 19.80  14.68 133.04  52.26  37.96    5.2   2.61   2.65           True          
AGC726239                              demo           a.100   41.03  14.85  14.25  0.094 0.265 0.217 17.46  5.16  6.36 110.16  60.86  64.04 0.474 0.286 0.220    1.10  0.26  0.24  8364.60 13.19  11.21 134.03  41.39  29.70    7.2   2.52   2.71           True          
AGC206300                              demo           a.100   56.97  49.84  30.70 -0.016 0.248 0.251 15.39  6.76  7.60  77.13  58.34  36.47 0.456 0.406 0.327    1.05  0.30  0.25 10343.29 21.14  35.56 158.45  74.53  41.86    5.0   3.26   3.10           True          
AGC260189        MK 299                demo           a.100   57.57  11.91  13.15  0.058 0.225 0.189 17.97  4.76  6.26  56.67  48.98  23.59 0.710 0.208 0.401    1.08  0.17  0.18 10896.35 11.50  10.73 140.71  23.78  22.07    6.9   2.78   2.43           True          
AGC333406                              demo           a.100   42.37  23.08  23.62  0.024 0.218 0.250 16.79  5.73  8.17  64.63  44.26  25.10 0.426 0.374 0.290    0.75  0.20  0.17 13277.05 13.10  19.54 124.44  41.15  28.03    5.6   2.35   2.18           True          
AGC213456                              demo           a.100   57.83  10.93  20.36  0.039 0.222 0.200 14.75  7.18  9.75  69.50  78.51  29.07 0.519 0.336 0.322    0.85  0.19  0.14 10346.17  9.54  14.14 145.97  28.36  22.96    6.7   2.18   2.47           True          
AGC725845                              demo           a.100   39.60  13.88  22.01 -0.067 0.230 0.218 18.07  5.04  8.65  40.55  48.48  15.06 0.598 0.266 0.414    0.85  0.15  0.13 13958.21  8.78   9.56 104.44  21.15  22.55    7.6   2.28   2.05           True          
AGC193032                              demo           a.100   50.31  16.17  18.79  0.260 0.220 0.246 10.07  6.99  3.74  78.12  68.84  39.90 0.641 0.248 0.287    0.88  0.19  0.15  5179.53 13.20  18.44 127.32  33.47  25.39    7.4   2.26   2.36      True True          
AGC334366                              demo           a.100   72.11  13.83  26.56  0.003 0.212 0.207 15.78  5.88  7.32  70.50  71.14  39.02 0.701 0.201 0.429    0.99  0.25  0.23  9589.42 12.96  21.02 171.81  33.84  31.87    5.3   3.08   3.05           True          
AGC336210                              demo           a.100   47.49  13.81  30.14  0.155 0.242 0.210 16.00  5.95  7.77  71.65  53.15  26.53 0.486 0.352 0.298    0.98  0.20  0.18  7684.60 11.99  18.32 133.07  32.46  27.63    7.5   2.28   2.21           True          
AGC219618                              demo           a.100   48.83  10.53  10.02  0.164 0.237 0.207 13.80  6.76  5.30  82.24  62.25  35.81 0.553 0.299 0.256    0.82  0.18  0.13  5766.92  9.04  12.12 136.98  30.20  21.61    8.3   1.78   1.74           True          
AGC243464                              demo           a.100   63.78  16.12  14.06  0.012 0.209 0.200 15.73  6.43  7.33  54.51  26.92  24.06 0.682 0.217 0.403    1.20  0.21  0.21  9193.42 13.70  12.00 146.16  25.52  22.12    6.6   3.21   3.39           True          
AGC728887                              demo           a.100  165.44  62.12 108.40 -0.043 0.202 0.232 17.11  5.43  8.66 159.55  28.54  47.20 0.383 0.428 0.265    1.55  0.31  0.27 11622.18 63.81  44.70 365.68  84.56  93.58    6.3   2.68   2.80           True True     
AGC101185                              demo           a.100   50.51   7.59   8.18  0.013 0.192 0.179 14.18  6.71  5.99  61.67  64.01  26.07 0.659 0.232 0.331    0.90  0.16  0.13  7695.10  7.10   6.62 125.95  22.19  14.78    7.9   2.12   2.18                         
AGC723350                              demo           a.100   50.31  40.00  34.86  0.005 0.256 0.222 16.14  6.47  9.09  90.02  23.91  18.31 0.175 0.229 0.129    1.21  0.21  0.20 14270.35 14.42  13.86 179.95  41.44  31.69    8.2   2.06   2.13           True          
AGC223965        VCC1770               demo           a.100   53.06  10.35  10.51  0.074 0.235 0.182 14.99  6.05  5.99  49.03  44.80  21.60 0.780 0.163 0.350    0.75  0.13  0.13  7096.37 11.53   8.60 123.20  20.56  16.62    6.4   2.31   2.49                         
AGC232975                              demo           a.100   94.71   1.27   2.60 -0.028 0.107 0.112  5.65  2.47  0.66  58.67  60.47  40.56 0.851 0.098 0.169    1.09  0.14  0.13  8968.95  1.77   1.38 197.78   6.19   4.08    8.7   2.22   2.16                         
AGC718729                              demo           a.100   71.37  40.69  45.74  0.112 0.264 0.214 16.97  5.81  8.25 108.05  44.27  27.97 0.252 0.324 0.182    1.14  0.22  0.20 12711.47 28.30  23.88 215.99  52.61  46.61    7.6   1.96   1.68           True          
AGC125428                              demo           a.100   70.55  36.37  46.97  0.010 0.242 0.236 16.83  5.58  7.29  94.08  39.02  30.57 0.269 0.423 0.199    1.31  0.28  0.27 11120.46 23.65  15.90 195.01  53.52  36.90    6.6   2.79   2.56           True          
AGC744952                              demo           a.100  153.84  25.64  18.93  0.025 0.215 0.201 15.73  6.47  7.08 111.40  52.75  68.64 0.750 0.193 0.385    1.33  0.29  0.24 13403.65 29.50  18.95 332.23  48.56  30.51    6.0   2.70   2.62                         
AGC337094                              demo           a.100   64.60  14.96  14.86  0.007 0.199 0.208 17.18  5.38  7.29  65.58  55.20  25.76 0.672 0.238 0.420    0.91  0.16  0.15 11795.89 12.92  12.62 157.81  26.57  24.59    7.0   2.17   2.18           True          
AGC739956                              demo           a.100   92.04   2.13   9.48  0.055 0.171 0.126  5.31 15.22  1.09  64.03  40.76  25.32 0.655 0.198 0.263    1.13  0.19  0.17  6737.52  2.66   8.40 190.44  18.63  15.11    8.0   2.38   2.31                         
AGC248971                              demo           a.100   42.62  19.51  24.66 -0.002 0.225 0.237 17.89  5.03  8.07  70.42  56.10  24.88 0.371 0.325 0.257    1.03  0.22  0.21  7302.12 12.15  14.11 134.56  38.19  28.25    6.7   2.62   2.65           True True     
AGC110840        FGC194                demo           a.100   75.43  11.95  33.78 -0.099 0.178 0.228 16.71  5.68  6.91  62.67  56.51  30.84 0.714 0.206 0.388    0.96  0.19  0.21  5791.15 22.50  13.21 172.73  24.20  41.93    6.3   2.53   2.72           True          
AGC125678                              demo           a.100  103.40   9.00  11.92  0.164 0.160 0.139 16.04  5.37  5.23  80.64  51.93  41.35 0.796 0.146 0.232    1.94  0.23  0.22  6989.33  8.95  12.90 230.49  16.66  22.07   10.0   2.92   2.91                         
AGC214739                              demo           a.100   71.46   4.02   4.60 -0.066 0.112 0.135  9.32  2.86  2.40  61.51  80.00  39.88 0.902 0.069 0.149    1.21  0.17  0.16  7237.76  4.87   3.88 158.18   9.43   9.13    8.4   2.71   2.64                         
AGC336173                              demo           a.100   97.20  13.48  30.47 -0.087 0.156 0.232 14.59  6.82  6.21  84.89  50.41  44.01 0.683 0.222 0.409    1.06  0.20  0.17 11666.12 26.04  11.01 218.38  34.72  31.82    6.6   2.37   2.26           True          
AGC722332                              demo           a.100  182.67  60.34 138.03  0.150 0.241 0.219 17.85  4.47  6.53 118.13  58.21  85.55 0.809 0.154 0.570    1.29  0.32  0.32 14403.46 31.36 131.22 392.17  70.63 169.76    5.9   2.49   2.47           True          
AGC334272                              demo           a.100  114.47  25.40  60.16  0.157 0.255 0.210 18.77  4.56  8.16  93.29  53.06  45.09 0.654 0.245 0.450    1.21  0.21  0.24 10373.16 24.58  42.08 260.97  42.91  77.06    6.5   2.53   2.49           True          
AGC230347        NW                    demo           a.100  157.93  54.97  47.33  0.202 0.222 0.195 12.88  7.93  6.76  97.56  59.92  68.08 0.796 0.144 0.328    1.39  0.25  0.24 12806.63 56.95  44.30 339.51  99.71  88.89    6.9   2.57   2.72      True True          
AGC005006        IC 536                demo           a.100  323.13  92.18  30.19  0.375 0.146 0.162 13.44  7.54  5.03  92.52  72.93  57.13 0.920 0.057 0.113    2.07  0.29  0.27  8245.85 91.13  29.81 669.51 191.43  63.95    8.6   2.46   2.37      True               
AGC258719                              demo           a.100   34.47  37.77  18.41 -0.071 0.226 0.289 18.38  4.65  8.20 111.82  50.05  50.79 0.343 0.289 0.175    1.25  0.32  0.28  4808.79 12.73  26.23 153.51  48.22  39.74    7.1   2.65   2.61           True          
AGC193869                              demo           a.100   72.63  37.97  46.89 -0.022 0.240 0.275 14.86  6.73  8.85  95.54  52.68  43.60 0.420 0.409 0.269    0.87  0.27  0.20 14856.44 29.43  30.43 196.52  62.81  63.76    5.1   2.52   2.22           True          
AGC110864                              demo           a.100  103.07  24.77  24.74  0.076 0.227 0.181 15.88  6.28  8.00 102.74  45.14  47.20 0.539 0.334 0.360    2.04  0.40  0.39  4552.35 21.74  19.63 238.87  44.99  33.19    6.6   4.24   4.55           True          
AGC193827                              demo           a.100   75.90  37.86  59.69  0.003 0.180 0.221 14.07  7.14  8.03  93.48  50.78  50.93 0.422 0.402 0.297    0.94  0.18  0.18 10643.33 31.64  15.63 198.85  52.56  54.94    6.0   2.24   2.09           True          
AGC213152                              demo           a.100   60.99  12.58  16.13 -0.060 0.188 0.190 15.18  6.89  8.24  61.21  68.72  31.43 0.615 0.258 0.328    1.08  0.18  0.16  3219.69 13.51   9.09 146.49  26.94  20.89    7.7   2.46   2.76           True          
AGC233687                              demo           a.100   25.46  10.80  14.22 -0.015 0.230 0.237 21.26  2.62  4.50  76.61  55.20  34.67 0.472 0.240 0.246    1.33  0.22  0.19  6928.20  5.53   5.67 101.93  19.87  16.22   12.0   2.14   2.11           True          
AGC101239                              demo           a.100   25.70  12.74  14.24  0.053 0.280 0.238 18.62  4.83  9.20  82.39  49.01  27.54 0.329 0.200 0.168    1.23  0.22  0.19  5478.00  8.14   7.51 119.98  29.71  21.59    9.7   2.13   2.16           True          
AGC258585                              demo           a.100   28.54   4.39   5.98 -0.056 0.160 0.191 10.65  6.59  3.14  30.79  68.39  12.40 0.800 0.142 0.257    0.94  0.14  0.12  2959.61  4.16   4.08  71.06  10.25   9.51    8.8   2.71   2.26                         
AGC249447                              demo           a.100   12.42  11.36   5.54  0.004 0.250 0.243 17.82  4.82  6.10  47.84  69.71  24.29 0.552 0.270 0.295    0.78  0.20  0.15  2403.02  5.66   6.01  65.77  22.36  14.84    7.2   2.55   2.39           True          
AGC227975                              demo           a.100    9.73   2.60   3.26 -0.002 0.213 0.201  8.72  3.06  2.38  16.34  91.59   5.55 0.745 0.177 0.439    0.56  0.08  0.07   882.35  1.75   1.64  30.93   4.98   3.40   10.2   2.07   2.36           True          
AGC336220                              demo           a.100   23.51   9.39  12.45 -0.056 0.237 0.256 17.16  5.87  7.55  46.96  73.14  22.88 0.669 0.226 0.330    1.00  0.20  0.17 13507.38  6.61   6.94  74.82  19.78  14.23    7.3   3.11   2.92           True          
AGC238827                              demo           a.100   10.46   6.92   4.24  0.013 0.262 0.270 15.39  5.22  5.31  22.90  86.12   9.08 0.707 0.200 0.363    0.55  0.12  0.09  3930.36  3.97   3.57  46.05  10.55   7.68    7.4   2.21   1.90           True          
AGC224790                              demo           a.100   35.84   8.61   6.67 -0.045 0.201 0.244 16.01  5.99  5.98  39.81  34.72  12.04 0.678 0.224 0.377    1.02  0.13  0.12  9690.23  6.36   6.16  92.47  14.02  11.25   10.0   2.18   2.00           True          
AGC000313        CGCG 409-029          demo           a.100   33.40  10.99  17.17  0.022 0.210 0.218 18.80  4.56  8.26  37.92  25.69  12.64 0.568 0.321 0.372    0.94  0.15  0.14  2101.36  6.65   7.46  88.46  18.31  14.86    8.2   2.56   2.84           True          
AGC220555        VCC 841               demo           a.100    9.72   5.05   2.40 -0.114 0.197 0.254  7.03  9.99  3.07  25.62  63.07   7.35 0.448 0.355 0.218    0.74  0.12  0.09   500.55  1.49   4.04  43.49   9.39   5.88   12.2   1.83   1.91           True          
AGC174674                              demo           a.100   12.65   7.18   5.79 -0.016 0.235 0.212 15.77  4.48  4.72  51.52  91.79  34.65 0.651 0.229 0.249    0.75  0.23  0.13 17468.05  3.86   4.20  54.85  18.58  10.10    8.3   2.32   2.32           True          
AGC213852                              demo           a.100   54.59  19.65  29.92 -0.044 0.207 0.248 14.93  6.92  6.73  61.13  56.00  27.55 0.590 0.287 0.408    0.63  0.16  0.15  6012.18 17.16  16.51 140.52  37.06  33.11    5.3   2.14   2.48           True True     
AGC232149        F576-3                demo           a.100   23.11   6.53  10.88  0.010 0.207 0.229 15.66  6.65  6.79  37.27  69.97  13.93 0.664 0.228 0.365    0.84  0.13  0.12  6496.53  4.40   4.90  68.04  12.67   9.73    8.8   2.32   2.19           True          
AGC731563                              demo           a.100   20.19  12.30  10.55  0.037 0.238 0.253 17.83  5.23  9.04  35.45  66.69  12.89 0.585 0.296 0.358    0.71  0.13  0.12  9798.99  6.86   7.20  71.51  18.41  13.87    7.5   2.22   1.85           True          
AGC748003                              demo           a.100   21.18   6.53  12.20  0.033 0.228 0.209 16.11  6.19  6.19  40.55  95.45  19.49 0.725 0.190 0.310    0.77  0.13  0.11  8093.07  4.18   3.80  64.72  13.32   9.41    8.8   2.15   2.21           True          
AGC243828                              demo           a.100   25.64   5.61   9.24  0.038 0.210 0.193 13.47  8.14  4.85  33.32  54.53  11.32 0.745 0.184 0.351    0.77  0.12  0.10  5075.46  4.31   5.26  70.13  11.17   9.66    8.8   2.20   1.96           True          
AGC114058                              demo           a.100   39.02   5.75   6.10  0.028 0.183 0.158 14.50  5.54  4.25  50.10  82.73  23.20 0.777 0.157 0.268    0.93  0.16  0.14  3758.27  5.73   5.77 100.48  15.54  12.88    8.5   2.33   2.50                         
AGC122187                              demo           a.100   36.51   8.69  11.85  0.006 0.220 0.237 18.23  5.07  6.41  36.74  49.81  13.47 0.702 0.197 0.398    0.98  0.13  0.12  4911.53  6.82   7.45  91.80  15.66  13.75    9.6   2.25   2.49           True          
AGC267980                              demo           a.100   25.27   9.75  13.19  0.029 0.252 0.233 18.09  4.96  7.01  45.69  90.02  20.57 0.641 0.240 0.319    0.76  0.17  0.13  9317.28  7.16   7.23  77.72  21.48  15.01    7.2   2.36   2.90           True          
AGC748901                              demo           a.100   11.22   5.85   4.41 -0.013 0.231 0.267 13.77  5.74  6.44  22.98  50.71   8.89 0.627 0.252 0.336    0.59  0.11  0.09 12018.25  3.80   3.11  44.68  10.22   7.20    7.7   2.26   2.56           True          
AGC246165                              demo           a.100   67.65   8.04   9.11  0.201 0.208 0.170 11.07  7.33  5.23  86.89  80.02  49.57 0.708 0.191 0.231    1.09  0.19  0.17  9772.31 10.73   8.00 159.16  31.99  15.65    8.4   2.23   2.40      True               
AGC718743                              demo           a.100   53.92  19.39  16.27  0.100 0.240 0.189 17.66  5.39 11.39  72.80  64.69  29.99 0.472 0.350 0.272    1.21  0.23  0.22 11771.16 16.46  10.04 149.39  35.22  28.77    7.6   2.61   2.59           True          
AGC131370                              demo           a.100   61.14   6.05   6.06  0.107 0.173 0.137 14.28  5.37  4.37  50.14  58.84  28.57 0.832 0.117 0.244    1.11  0.15  0.15  6715.19  5.99   6.09 142.61  13.99  12.55    8.5   2.47   2.33                         
AGC268323        CGCG 052-033          demo           a.100   47.26   6.94   7.32 -0.124 0.172 0.235 13.91  5.63  4.11  44.08  51.08  21.42 0.791 0.153 0.293    1.09  0.15  0.15  9681.66  7.03   7.43 112.96  15.75  12.87    8.1   2.74   2.39                         
AGC238735                              demo           a.100   62.96   6.20   4.53  0.140 0.181 0.140 12.75  5.19  3.47  71.74  62.26  32.68 0.837 0.122 0.198    1.11  0.15  0.14  5945.48  6.18   4.78 147.28  17.44  11.22    9.4   2.20   2.17                         
AGC171495                              demo           a.100   50.08   3.73   3.78 -0.051 0.111 0.138 12.62  3.15  2.67  46.60  88.08  21.91 0.871 0.097 0.161    1.03  0.13  0.13  5797.46  4.09   4.00 118.21   9.46   8.12    9.9   2.13   2.12                         
AGC229322                              demo           a.100   43.77   7.52   7.62  0.069 0.206 0.152 12.66  6.73  5.00  40.19  48.93  17.05 0.727 0.184 0.308    1.01  0.14  0.13  7719.33  5.33   6.56 105.00  13.43  12.20    9.0   2.39   2.35                         
AGC741196                              demo           a.100   63.46   7.90   3.00  0.025 0.115 0.096  8.71  3.00  1.74  41.68  61.50  28.96 0.901 0.064 0.104    1.37  0.25  0.16  8867.35  3.49   7.41 140.26  17.78   7.81   10.7   2.41   2.23                         
AGC232239                              demo           a.100   44.83  12.90  19.96  0.037 0.228 0.186 18.24  4.99  7.40 104.53  53.98  42.91 0.350 0.209 0.206    1.38  0.29  0.26  6715.70 10.04  11.28 154.67  35.97  29.95    8.7   2.40   2.35           True          
AGC100169        CGCG 434-002          demo           a.100   53.01  17.90  23.95 -0.069 0.202 0.255 18.24  4.96  7.24  65.65  56.01  20.87 0.430 0.379 0.318    1.20  0.21  0.18 12089.55 11.70  12.84 145.31  31.15  25.24    8.2   2.48   2.53           True          
AGC125681                              demo           a.100   58.16   6.53   6.43 -0.086 0.142 0.200 16.00  5.30  5.48  43.65  52.01  21.69 0.809 0.130 0.254    1.40  0.17  0.15  7097.02  5.95   7.27 134.37  13.11  11.99    9.9   2.73   2.87                         
AGC742321                              demo           a.100   50.69   8.70   7.71 -0.094 0.158 0.217 14.05  5.69  3.98  41.52  62.06  22.54 0.790 0.138 0.277    0.90  0.12  0.12  6699.64  7.47   7.85 122.13  16.32  15.09    8.2   2.19   2.67                         
AGC115596                              demo           a.100   54.04   7.54  11.70  0.021 0.174 0.176 14.83  7.12  6.26  76.89  62.46  29.38 0.481 0.273 0.281    1.09  0.20  0.15  5312.85  6.65   8.95 143.01  27.03  18.68    9.5   1.96   1.94                         
AGC227070                              demo           a.100   54.76   8.28   6.70  0.065 0.175 0.164 15.64  5.47  5.19  55.03  57.17  24.78 0.771 0.169 0.340    1.08  0.15  0.14  6561.57  7.09  11.90 131.66  17.69  13.21    9.2   2.25   2.07                         
AGC111642                              demo           a.100   69.29  37.72   4.53  0.138 0.227 0.162  9.69  7.62  3.26 111.11  54.44  45.58 0.548 0.252 0.186    1.37  0.25  0.23  5293.56 37.00   4.93 185.89  57.39  28.03    8.6   2.48   2.70           True          
AGC244576                              demo           a.100   39.72   9.13  12.33  0.173 0.243 0.215 13.96  7.20  4.78  39.47  45.95  17.07 0.756 0.167 0.353    0.83  0.13  0.13  9687.95  8.90  10.15  99.27  14.97  18.15    8.1   2.22   2.12           True          
AGC225110                              demo           a.100   56.08   2.01   2.03 -0.052 0.093 0.117  7.26  1.65  1.11 133.28  41.94  64.13 0.733 0.191 0.170    0.91  0.17  0.14  5581.17  2.14   1.94 136.17  17.70  11.59   10.2   1.69   1.72                         
AGC311334                              demo           a.100   61.42   5.37   4.25  0.064 0.167 0.139  9.77  6.11  3.20  51.16  62.13  30.56 0.799 0.134 0.244    0.96  0.14  0.14  5533.75  5.31   4.14 138.07  15.38   9.75    8.0   2.29   2.20                         
AGC240445        IC 4452               demo           a.100   46.01   4.96   5.13  0.006 0.159 0.163 13.31  6.85  5.04  44.43  32.61  17.50 0.748 0.183 0.310    1.04  0.12  0.13  4268.36  5.75   4.26 109.35  11.93   9.42    9.7   2.22   2.30                         
AGC124805                              demo           a.100   64.47  18.92  18.71 -0.025 0.198 0.206 12.93  8.87  8.32 103.65  39.88  33.54 0.307 0.234 0.193    1.49  0.29  0.27 13199.69 11.89  11.94 188.08  39.97  30.09    8.2   2.51   2.74           True          
AGC172464                              demo           a.100  134.49   8.95  10.02  0.044 0.129 0.126 19.64  3.68  5.44 121.65  51.36  65.43 0.765 0.184 0.262    3.05  0.44  0.36 13379.53  8.63   9.80 298.28  20.60  18.38    9.0   4.27   4.21                         
AGC740188                              demo           a.100   88.45   4.57   5.02  0.020 0.143 0.122 10.80  7.95  5.19  53.69  41.82  34.40 0.805 0.126 0.257    1.16  0.14  0.15  9746.23  6.79   3.51 191.29  14.52  10.26    8.3   2.31   2.30                         
AGC103430                              demo           a.100  115.06   5.52  11.87  0.001 0.160 0.145 12.07  8.29  5.80  82.39  31.36  33.14 0.536 0.263 0.260    1.95  0.25  0.22  9705.40  8.01   4.97 240.88  16.58  15.29    9.9   2.76   2.68                         
AGC335981                              demo           a.100  150.99   5.37   5.92  0.065 0.148 0.101 14.42  5.58  5.52 141.05  43.63  79.76 0.801 0.157 0.237    2.12  0.28  0.25 14481.40  5.95   5.42 326.44  16.83  12.65    9.9   2.65   2.59                         
AGC200019        CGCG 182-068          demo           a.100   90.88   7.46   5.42  0.016 0.144 0.132 14.47  6.04  5.49  75.33  54.88  47.48 0.723 0.196 0.280    1.39  0.20  0.15  5200.15  6.43   6.13 204.75  19.46  14.26   10.0   2.18   2.02                         
AGC719351                              demo           a.100   69.52   9.92   9.87  0.019 0.202 0.158 19.04  3.98  5.05  55.24  38.57  28.65 0.740 0.186 0.365    1.21  0.16  0.15 13473.44  8.85   9.40 161.92  18.86  17.91    8.4   2.42   2.44                         
AGC113951                              demo           a.100  107.75   6.24   7.88 -0.041 0.112 0.147 18.06  4.75  5.53  82.69  52.19  40.87 0.821 0.132 0.223    1.36  0.17  0.15  7066.66  7.22   8.18 238.05  15.60  13.87    9.2   2.17   2.08                         
AGC724356                              demo           a.100   41.12  40.79   1.37 -0.033 0.131 0.148  3.42  0.50  0.30  64.80  15.23  15.40 0.287 0.352 0.107    0.96  0.17  0.17 15221.93 32.19   6.18 123.10  69.60  17.62    8.7   2.31   2.00           True          
AGC203696                              demo           a.100  101.01  19.86  64.44  0.196 0.258 0.232 18.31  4.71  6.84  99.45  56.18  34.47 0.477 0.347 0.345    1.66  0.28  0.27 13151.15 21.77  40.30 237.94  37.68  66.46    8.4   2.65   2.49           True          
AGC115258        CGCG 2MFGC            demo           a.100  135.13  61.06  73.45  0.039 0.231 0.224 15.89  6.61  7.82 136.85  26.76  25.67 0.175 0.246 0.135    2.14  0.37  0.31 12834.51 26.10  26.17 320.06  62.61  54.85    8.0   2.96   2.67           True          
AGC205179                              demo           a.100   78.92   6.71   7.83 -0.087 0.131 0.167 15.85  5.71  5.06  61.82  55.01  30.71 0.805 0.139 0.244    1.18  0.16  0.15  6284.60  7.36   6.79 177.72  14.66  14.06    8.8   2.24   2.32                         
AGC268304                              demo           a.100   79.71  37.71  10.70 -0.273 0.203 0.200 12.25  6.69  6.26 161.38  27.15  53.48 0.446 0.308 0.162    1.90  0.28  0.30 12446.74  9.14  38.24 238.07  49.69  34.18   10.0   2.46   2.54      True True          
AGC310742                              demo           a.100   90.65   8.90  10.73 -0.109 0.155 0.186 19.57  3.86  6.70  93.53  63.85  40.67 0.720 0.200 0.279    1.48  0.22  0.21 10048.05 10.01   9.93 211.27  23.76  20.39    8.8   2.48   2.53                         
AGC000261        CGCG 479-032          demo           a.100   93.22  84.90  79.57 -0.013 0.206 0.260 15.78  6.37  8.53 143.76  25.70  21.91 0.086 0.166 0.063    2.27  0.28  0.25  7416.73 23.10  19.48 315.83  53.88  56.61   10.6   2.36   2.27           True          
AGC203995                              demo           a.100   73.67   9.10  10.03 -0.056 0.148 0.172 16.65  5.65  8.77  51.01  25.06  21.50 0.722 0.201 0.338    1.34  0.18  0.15 12941.56  6.46   9.24 164.58  13.12  16.84    9.3   2.47   2.35                         
AGC332419                              demo           a.100   70.25   8.71   7.92  0.155 0.210 0.165 17.21  5.15  5.69  75.60  64.25  36.18 0.719 0.197 0.291    1.42  0.20  0.18  3917.25  9.77   7.96 170.81  23.36  17.26    9.6   2.47   2.20                         
AGC116384                              demo           a.100  110.00  30.05  27.87  0.083 0.262 0.198 18.56  4.89  8.01  91.11  26.76  32.58 0.408 0.386 0.299    1.89  0.25  0.23 13667.18 24.33  15.38 242.99  47.26  33.77    9.0   2.80   2.66           True          
AGC320141        CGCG 403-032          demo           a.100   58.34  35.38  29.40 -0.021 0.219 0.246 17.23  5.78  9.02  76.62  20.67  15.34 0.198 0.304 0.141    2.42  0.33  0.30 10618.62 12.45  14.18 170.52  31.84  24.27   10.0   3.66   4.21           True          
AGC201621                              demo           a.100   95.93   9.76   8.66  0.010 0.141 0.140 18.86  4.44  6.86  75.07  42.57  30.34 0.758 0.168 0.290    2.08  0.26  0.24  4876.81  8.28   8.07 214.85  14.73  15.09   10.0   3.19   3.33                         
AGC205117                              demo           a.100   98.89   5.78   4.47 -0.005 0.133 0.139 11.88  5.04  4.11  78.23  64.94  46.62 0.837 0.124 0.216    1.14  0.15  0.14 12468.37  4.95   6.40 216.82  18.31  12.24    8.4   2.09   2.11                         
AGC321148                              demo           a.100   10.70   6.31   4.28 -0.004 0.245 0.263 16.49  4.70  5.09  58.47  66.77  30.19 0.562 0.219 0.220    0.93  0.19  0.14  2550.35  3.43   3.47  61.16  14.86  10.75   10.6   2.13   2.13           True          
AGC249622                              demo           a.100   37.69   3.86   3.91  0.015 0.149 0.140 13.71  4.87  3.95  35.72  30.86  12.80 0.766 0.171 0.298    1.20  0.12  0.11  3945.90  3.74   4.19  90.87   8.02   7.20   12.6   2.13   2.03                         
AGC123027                              demo           a.100   36.52   8.72   9.80  0.033 0.230 0.205 18.48  4.55  6.06  44.52  45.55  14.99 0.612 0.259 0.387    1.31  0.18  0.15  5086.21  5.70   6.10  98.58  15.65  12.86   10.3   2.62   2.62           True          
AGC225851                              demo           a.100   12.55   8.91   5.70 -0.008 0.224 0.226 19.47  3.73  6.18  29.48  57.55  12.42 0.691 0.222 0.392    0.99  0.14  0.12  2795.11  3.06   3.44  57.20  10.21   7.62   11.1   2.34   2.14           True          
AGC100508        A98-17                demo           a.100   21.27  19.18  12.51 -0.022 0.266 0.239 19.84  3.87  7.09  51.33  32.50  16.04 0.356 0.362 0.227    1.08  0.17  0.15 10750.03  6.26   6.97  94.39  21.07  17.01    9.4   2.27   2.70           True          
AGC202236                              demo           a.100   39.56  49.30  29.77  0.187 0.276 0.274 19.21  4.14  8.00  71.74  32.93  16.03 0.242 0.522 0.163    1.44  0.19  0.18  6478.68 39.42  12.21 144.24  60.91  34.54   10.6   2.23   2.73           True          
AGC330281        Eder Dw               demo           a.100   10.13   5.93   3.55  0.015 0.246 0.255 16.19  5.32  5.32  23.06  26.19  10.21 0.633 0.215 0.309    1.18  0.13  0.10  5936.22  2.12   2.19  45.69   5.73   4.85   15.0   2.30   2.31           True          
AGC323372                              demo           a.100   25.02   1.55   1.47 -0.040 0.098 0.116  7.69  1.27  0.97  75.10  77.49  44.56 0.788 0.140 0.161    1.02  0.19  0.13  7320.48  1.79   1.69  66.92  11.23   6.44   11.9   2.26   2.58                         
AGC258609                              demo           a.100   13.37   9.43   6.22  0.030 0.264 0.218 19.51  3.79  6.16  68.57  72.98  33.47 0.545 0.230 0.223    1.29  0.26  0.20  3842.35  4.82   4.09  76.37  19.76  14.11   10.7   2.61   2.37           True          
AGC215409        LeoTrip               demo           a.100   28.67  13.63  19.80  0.248 0.260 0.257 12.52  7.19  9.28  43.49  76.61  16.35 0.551 0.333 0.414    0.81  0.17  0.13   690.07 13.95  10.60  79.84  28.93  18.61   10.6   1.80   2.27      True True          
AGC103435                              demo           a.100    7.57   2.41   1.90  0.008 0.219 0.224  9.17  2.89  2.51  12.72  62.51   2.55 0.619 0.280 0.425    1.04  0.11  0.09  2048.75  1.34   1.27  27.42   2.85   2.29   15.1   2.75   2.79           True          
AGC238771                              demo           a.100   15.91  15.13   8.34 -0.010 0.242 0.272 20.02  3.71  5.48  35.84  46.49  14.73 0.609 0.249 0.375    1.05  0.14  0.14  1312.72  4.25   4.99  69.69  14.89  10.79   10.9   2.30   2.29           True          
AGC321308                              demo           a.100   29.02  11.30  14.23 -0.025 0.208 0.229 17.65  5.67  7.37  55.09  66.87  23.07 0.535 0.287 0.295    1.45  0.29  0.23  6633.17  7.47   7.48  94.42  23.29  17.33    8.1   3.67   4.13           True          
AGC114956                              demo           a.100   33.15   3.31   3.34  0.173 0.149 0.137 11.88  3.61  2.25  74.45  65.24  41.98 0.747 0.166 0.186    1.37  0.22  0.16  3111.55  3.35   3.76  91.03  13.73   9.77   13.0   2.35   2.79                         
AGC102885                              demo           a.100   11.11   8.00   4.80 -0.063 0.219 0.292 14.06  5.15  4.28  63.80  85.49  45.19 0.613 0.230 0.235    0.81  0.25  0.15  6743.66  3.60   5.02  54.29  18.59  11.35    9.2   2.29   2.23           True          
AGC322279                              demo           a.100   18.05   1.58   1.57  0.041 0.137 0.128  7.02  1.51  1.08  27.67  88.15  13.65 0.838 0.116 0.210    1.34  0.17  0.15  1272.15  1.70   1.75  45.90   5.45   3.61   11.5   3.86   3.59                         
AGC333350                              demo           a.100   13.86   2.50   5.84  0.033 0.225 0.191 10.25  5.38  3.93  46.05  82.67  29.71 0.659 0.220 0.212    0.65  0.15  0.09  6732.69  2.77   2.10  45.51  11.43   6.70   10.5   1.82   1.59           True          
AGC239104        rg                    demo           a.100    6.91   2.33   1.34 -0.006 0.244 0.255  9.42  3.66  1.96  13.04  60.89   3.36 0.646 0.227 0.403    0.59  0.09  0.07   800.48  1.42   1.52  27.76   4.14   3.23   11.5   2.03   2.12           True          
AGC233202                              demo           a.100   19.30   1.23   1.48 -0.036 0.113 0.127  6.43  1.54  0.95  23.07  91.45   9.26 0.802 0.140 0.209    1.06  0.14  0.10  1134.63  1.31   1.30  47.47   6.17   3.36   12.3   2.86   2.08                         
AGC749333                              demo           a.100   12.15  10.06   5.68  0.030 0.266 0.249 17.07  5.03  5.77  35.91  69.54  18.39 0.660 0.221 0.295    0.60  0.13  0.10  9800.74  5.16   4.50  56.74  16.72  11.19    7.8   1.93   1.86           True          
AGC201624        CGCG 038-018          demo           a.100   71.44  13.25   9.45  0.366 0.154 0.138 13.66  3.32  2.80  85.92  76.24  58.76 0.782 0.144 0.186    1.67  0.21  0.18  8124.97 13.15   9.18 173.20  28.80  18.39   13.0   2.19   2.25      True               
AGC208375                              demo           a.100   58.49  16.77  25.21  0.007 0.206 0.185 18.91  4.47  9.01  58.89  22.21  13.17 0.343 0.418 0.264    1.44  0.17  0.17 13813.29  9.72   9.42 143.37  20.52  18.91   10.2   2.36   2.18           True          
AGC213941                              demo           a.100   59.54   9.19  32.53  0.135 0.191 0.205 13.74  7.56  6.86  80.83  22.48  15.42 0.335 0.267 0.236    1.96  0.19  0.18  6622.82  7.32  17.18 162.48  17.92  16.19   14.3   2.17   2.18           True          
AGC182874                              demo           a.100   61.61   8.82   2.82 -0.078 0.124 0.174 10.80  7.91  5.60  52.23  24.11  23.99 0.667 0.231 0.251    1.33  0.15  0.16 11932.36  5.36   4.80 141.94  17.15  13.36   11.0   2.23   2.39                         
AGC001074                              demo           a.100   44.46   1.77   2.03  0.015 0.082 0.076  9.16  1.95  1.63  34.85  50.96  14.55 0.883 0.085 0.151    1.76  0.13  0.12  5500.33  1.69   1.79 100.94   4.46   3.81   15.6   2.58   2.71                         
AGC267985                              demo           a.100   49.14   1.36   1.46  0.035 0.082 0.082  7.25  1.97  1.12  47.30  62.29  24.02 0.886 0.081 0.138    1.30  0.13  0.13 11531.07  1.42   1.43 109.90   6.09   4.12   12.2   2.33   2.23                         
AGC124129                              demo           a.100   69.52  12.24  11.00 -0.366 0.185 0.168 19.48  3.70  4.42  75.21  59.96  36.91 0.870 0.100 0.270    1.72  0.17  0.17  8328.01 11.69  12.31 170.17  21.82  22.98   11.1   2.70   2.62      True               
AGC113897                              demo           a.100   52.37   2.67   2.81  0.091 0.113 0.095 11.80  3.04  2.61  78.57  45.70  29.36 0.720 0.181 0.184    2.47  0.29  0.24  5624.69  2.78   2.59 129.83  11.52   8.91   14.2   3.32   3.42                         
AGC215314                              demo           a.100   64.14   3.81   3.80 -0.021 0.096 0.108 14.46  5.14  3.92  71.87  71.22  39.21 0.764 0.162 0.214    1.33  0.17  0.13  4967.16  4.04   4.79 153.51  15.39  10.53   13.0   1.80   1.70                         
AGC182564                              demo           a.100   59.41   3.93   4.03 -0.012 0.105 0.122 14.85  4.24  3.64  61.56  62.88  29.38 0.827 0.129 0.212    1.44  0.15  0.13  1859.75  3.64   4.65 141.18  10.58   8.50   12.8   2.13   2.36                         
AGC749379                              demo           a.100   42.35  10.06  31.40  0.064 0.269 0.184 19.26  3.97 11.09  42.28  13.93  27.06 0.479 0.380 0.393    1.50  0.13  0.14  3516.54  7.68   4.75 106.29  14.52  16.52   14.6   2.09   2.17           True          
AGC009608        IC 1078               demo           a.100   50.04   7.22   0.57 -0.152 0.133 0.148  3.51  0.37  0.33  57.07  18.74  13.55 0.332 0.126 0.086    1.19  0.18  0.17  8589.55  0.56   7.33 118.84  13.50   8.94   11.3   2.26   2.75                         
AGC122899                              demo           a.100   68.63   8.68   8.32  0.005 0.153 0.148 19.13  3.96  5.47  72.92  73.36  33.33 0.686 0.214 0.287    1.37  0.20  0.17  9946.74  8.17   8.01 168.82  19.83  17.30   10.2   2.18   2.21                         
AGC330552        Eder Dw               demo           a.100   53.26   1.25   1.33  0.075 0.083 0.078  7.37  1.41  1.11  43.22  62.56  24.25 0.904 0.068 0.128    1.46  0.12  0.11  3842.77  1.27   1.47 117.52   4.66   3.23   14.4   2.22   2.32                         
AGC193846                              demo           a.100   51.51   2.59   2.42 -0.020 0.090 0.090 11.23  2.42  1.99  80.87  36.78  23.92 0.709 0.191 0.190    1.77  0.19  0.17  4444.98  2.53   2.55 129.32  10.74   8.46   14.6   2.28   2.46                         
AGC268314                              demo           a.100   14.35  12.37   6.92 -0.007 0.264 0.260 17.75  4.98  7.39  69.54  19.31  14.87 0.252 0.163 0.131    1.75  0.26  0.21 13050.59  5.55   6.66 108.13  21.02  17.96   10.4   2.91   2.64           True          
AGC102775        KAZ025                demo           a.100   63.85   0.91   1.20 -0.016 0.076 0.085  5.36  4.98  0.73  47.55  15.98  12.26 0.695 0.200 0.149    1.39  0.11  0.11  2896.25  0.82   2.47 134.12   6.48   3.55   14.6   1.95   2.25                         
AGC262407                              demo           a.100   47.94   6.87   9.04 -0.198 0.204 0.209 17.03  5.00  5.06  49.97  47.54  19.16 0.732 0.197 0.432    1.35  0.17  0.15  3552.78 11.82   6.92 117.68  13.58  13.03   11.0   2.46   2.64                         
AGC189066                              demo           a.100   16.12  18.99   8.65 -0.019 0.241 0.251 18.76  4.74  7.12  46.79  15.25  11.64 0.318 0.378 0.198    1.33  0.18  0.18  3828.25  5.78   5.65  86.49  17.01  13.69   10.5   2.64   2.70           True          
AGC124252                              demo           a.100   25.77  26.17  15.72 -0.044 0.229 0.264 18.97  4.52  8.76  62.36  23.45  13.70 0.223 0.254 0.144    1.50  0.19  0.20  5628.59  7.55   8.69 120.98  23.87  18.85   10.5   2.48   2.27           True          
AGC001263        M+205035              demo           a.100  150.53   7.01   6.23  0.296 0.131 0.122 14.74  4.40  3.75  22.79  62.02   9.86 0.910 0.042 0.068    2.28  0.23  0.23 13654.41  7.08   5.63 321.37  16.41  12.83   11.1   2.79   2.56      True               
AGC334376                              demo           a.100  219.43  11.84  11.72  0.065 0.161 0.129 18.68  4.53  7.16 160.35  23.08  28.98 0.387 0.182 0.153    3.44  0.26  0.29  6723.58 10.75  12.09 443.18  21.17  25.11   15.1   2.34   2.70                         
AGC100686        CGCG 435-026          demo           a.100   81.79   2.59   4.28  0.022 0.114 0.104 10.58  8.08  4.56  65.65  45.25  27.51 0.749 0.175 0.203    1.46  0.17  0.15  5473.93  3.55   3.02 176.77  12.60   7.46   11.1   2.25   1.92                         
AGC200452        CGCG 065-050          demo           a.100  166.83  17.47  15.98  0.133 0.196 0.158 17.52  5.21  7.07 140.33  30.24  34.41 0.440 0.255 0.255    2.24  0.26  0.25  9877.20 16.37  17.85 357.77  29.51  28.49   11.2   2.22   2.22                         
AGC001417                              demo           a.100  150.08   5.81   5.70  0.134 0.099 0.084 18.27  3.71  4.09  92.15  65.81  70.59 0.930 0.051 0.135    2.64  0.20  0.19 11438.45  6.23   6.52 325.53  11.75  11.37   14.2   2.41   2.45                         
AGC320534        FGC2373               demo           a.100   77.99   2.52   2.81 -0.081 0.090 0.098  9.38  3.44  2.14  84.60  57.04  43.94 0.847 0.116 0.170    2.29  0.25  0.23  4447.64  2.47   2.22 171.96  10.29   6.31   11.7   3.45   3.55                         
AGC208585                              demo           a.100   60.70  20.41  36.18  0.048 0.221 0.233 18.15  4.97  7.77  57.67  14.95  31.82 0.275 0.528 0.212    1.24  0.14  0.13  6829.21 11.79  10.12 150.74  26.36  24.83   11.2   1.91   1.87           True          
AGC012459        CGCG 475-053          demo           a.100  134.42   3.58   4.41 -0.032 0.077 0.090 14.04  5.35  3.71  91.51  54.97  50.78 0.928 0.055 0.113    2.16  0.19  0.18  7999.00  4.03   3.61 288.07   8.36   7.52   12.6   2.38   2.37                         
AGC251222        CGCG 078-064          demo           a.100  170.63   4.96   4.82  0.082 0.086 0.073 21.77  2.25  3.68  54.15 104.92  42.49 0.932 0.037 0.164    3.02  0.23  0.22 11584.54  4.63   5.52 370.23  11.15  10.78   15.1   2.40   2.58                         
AGC195150                              demo           a.100   67.79  30.55  38.54  0.186 0.251 0.270 19.75  3.69  7.69 115.23  62.25  43.08 0.358 0.301 0.216    1.63  0.27  0.22 10097.42 27.57  24.53 208.17  34.83  38.87   10.6   2.15   2.18           True          
AGC007934        M+628027              demo           a.100  188.25   9.44  10.70  0.215 0.126 0.111 19.07  4.00  4.62 118.09  49.38  59.79 0.840 0.121 0.165    2.94  0.28  0.28  9682.57  8.95   9.31 399.84  17.47  18.20   11.7   2.96   2.63      True               
AGC742642                              demo           a.100  115.74  11.22  10.19 -0.012 0.131 0.150 17.24  5.65  7.22  77.90  28.19  36.47 0.631 0.208 0.296    1.88  0.22  0.21 12166.04  8.60  11.46 247.15  20.15  21.58    9.9   2.64   2.79                         
AGC205463                              demo           a.100  233.90  80.65 217.99 -0.173 0.263 0.238  4.23 13.58  0.85 187.82   8.58  14.32 0.147 0.213 0.105    3.04  0.35  0.33 14845.13 45.34  70.66 437.73 146.10 169.50   12.0   2.49   2.48           True          
AGC233719                              demo           a.100  127.60   4.72   4.01  0.062 0.093 0.085 15.40  3.93  3.25 114.72  54.68  77.90 0.892 0.085 0.196    1.61  0.16  0.14 12330.76  4.53   4.12 280.54  11.90  10.84   12.7   1.74   1.49                         
AGC212926        FGC1280               demo           a.100  214.31   8.18  10.08  0.102 0.141 0.113 18.21  4.57  8.39 108.29  40.38  49.21 0.704 0.136 0.228    2.42  0.26  0.24 14664.28  8.87  10.19 445.05  16.91  19.69   11.1   2.36   2.39                         
AGC012145                              demo           a.100   98.03   3.59   4.32 -0.095 0.086 0.097 16.67  5.14  4.96  67.98  52.11  39.01 0.848 0.107 0.179    2.65  0.23  0.21  6500.74  4.24   4.00 217.56  10.20   9.05   14.1   2.93   2.58                         
AGC723039        CGCG 126-001          demo           a.100  223.36   6.53   6.31  0.056 0.074 0.073 23.21  1.29  2.66 137.20  47.11 103.56 0.932 0.052 0.148    3.20  0.24  0.20 12227.73  6.87   6.80 476.16  12.60  12.88   15.3   2.25   2.20                         
AGC231592        CGCG 018-015          demo           a.100  185.25  35.59  26.30  0.090 0.216 0.200 18.85  4.38  7.84 148.49  24.42  20.29 0.301 0.194 0.174    3.90  0.33  0.35 14687.39 19.00  25.82 383.79  35.26  31.40   13.4   3.01   3.05                         
AGC748703                              demo           a.100   95.33   7.21   6.91 -0.026 0.134 0.141 15.99  5.13  4.98 153.07  34.27  65.06 0.621 0.251 0.212    1.73  0.31  0.27 10918.64  7.65   6.91 236.95  34.00  22.56    9.8   2.41   2.43                         
AGC009689        CGCG 048-107          demo           a.100  160.88  11.62  10.19  0.040 0.150 0.139 19.11  4.16  8.20 138.56  42.21  82.77 0.699 0.227 0.289    2.04  0.27  0.22 14024.55 10.46  10.73 351.30  23.18  22.73    9.6   2.49   2.36                         
AGC102638                              demo           a.100   35.69  14.76  20.95  0.363 0.186 0.337 20.97  2.78  4.36  84.14  67.93  30.63 0.530 0.211 0.298    2.96  0.33  0.26  5768.36 14.48  10.81 125.74  27.96  25.21   18.8   2.86   2.93      True True          
AGC114676                              demo           a.100   13.46   3.98   6.06 -0.022 0.256 0.225 11.51  3.56  3.20  18.28  79.07   4.29 0.742 0.179 0.471    1.81  0.17  0.10   722.48  1.72   2.06  40.83   3.82   3.00   25.0   2.37   2.92           True          
AGC007002        NGC 4037              demo           a.100   38.38   0.61   0.61  0.077 0.028 0.029  9.40  0.64  0.69  23.08   7.69   9.96 0.871 0.074 0.108    5.02  0.11  0.11   931.13  0.57   0.54  87.92   1.56   1.66   53.6   2.32   2.03                         
AGC746846                              demo           a.100   39.48   1.85   1.84 -0.099 0.097 0.108  9.61  3.13  3.40  34.60  32.44  13.69 0.831 0.128 0.268    1.62  0.13  0.12  1991.29  1.88   2.08  91.22   5.82   5.11   16.4   2.36   2.42                         
AGC193902                              demo           a.100   30.77  78.18  17.61 -0.390 0.366 0.182 18.89  4.34  5.68 157.79  31.39  31.26 0.304 0.305 0.080    2.83  0.35  0.31  7849.31 11.51  73.31 183.38  69.23  30.83   17.3   2.07   2.17      True True True     
AGC105447                              demo           a.100    9.38   4.57   3.23  0.022 0.256 0.238 12.65  4.33  3.11  14.83  30.22   2.80 0.640 0.251 0.439    1.20  0.11  0.11  5573.88  1.72   1.63  35.50   3.94   3.14   15.2   2.71   2.34           True          
AGC220184        CGCG 098-089          demo           a.100   30.24   9.28  15.93 -0.035 0.262 0.251 20.51  3.08  5.68  37.73  21.21  10.94 0.556 0.317 0.409    1.60  0.13  0.12  2341.91  5.09   4.98  85.15   9.96   8.38   15.9   2.25   2.18           True          
AGC334623                              demo           a.100   36.34   2.68   2.29  0.008 0.092 0.082 10.50  2.09  2.05  24.21  30.29   9.81 0.862 0.092 0.190    1.57  0.10  0.10  1981.07  2.12   2.18  84.85   4.09   3.94   17.8   2.20   2.42                         
AGC192833                              demo           a.100   12.83  12.29   5.77 -0.005 0.236 0.251 18.70  4.34  7.21  31.70  21.64  15.34 0.589 0.271 0.387    1.25  0.14  0.13  1870.99  3.35   3.07  60.21   9.59   7.92   12.9   2.43   2.51           True          
AGC114871                              demo           a.100   44.44   7.66   7.00 -0.023 0.144 0.171 18.87  4.05  5.44  34.73   8.84  15.06 0.661 0.236 0.435    2.22  0.12  0.12  5483.41  3.50   4.08 102.52   8.83   8.12   20.4   2.29   2.09                         
AGC005344        CGCG 093-006          demo           a.100   12.36   0.89   1.03  0.202 0.117 0.112  7.83  1.13  0.69  24.93   3.67   3.42 0.487 0.097 0.102    2.96  0.11  0.11  4107.05  1.01   0.95  41.04   1.70   1.70   41.3   2.24   2.94      True      True     
AGC194332                              demo           a.100   39.55   4.19   3.56 -0.347 0.125 0.129 12.46  2.64  2.52  60.37  71.28  26.58 0.804 0.136 0.197    1.25  0.13  0.11 10748.50  4.44   4.82 100.83  10.57   9.10   15.7   1.73   1.78      True               
AGC008605                              demo           a.100   49.93   3.52   4.07  0.621 0.012 0.027 21.19  1.08  1.05  98.60  67.67  52.74 0.960 0.031 0.064    4.86  0.15  0.15  3040.15  3.26   3.97 127.14   6.86   8.44   48.2   2.12   3.51 True True      True     
AGC008061        KK172                 demo           a.100   23.99   0.95   0.86 -0.202 0.055 0.064 10.25  0.79  0.83  38.68  73.15  18.36 0.892 0.074 0.104    2.41  0.13  0.10   559.98  1.03   1.05  61.23   3.14   2.22   34.2   2.01   1.87      True               
AGC220344        VCC 320               demo           a.100   21.38   4.03   6.32  0.077 0.207 0.160 11.69  6.28  4.37  20.29  13.10   4.53 0.688 0.257 0.411    1.81  0.10  0.09  2349.79  2.39   1.68  53.13   3.99   3.18   23.8   2.23   2.57           True          
AGC733022                              demo           a.100   33.32   2.15   1.79  0.029 0.098 0.097  9.21  1.70  2.37  30.03  59.82  10.68 0.850 0.110 0.260    1.25  0.09  0.08  8190.13  1.87   1.90  78.25   4.75   3.68   17.0   1.82   1.67                         
AGC215232                              demo           a.100    6.58   2.54   1.16 -0.022 0.224 0.243 10.09  6.29  3.17  12.47  21.92   3.41 0.512 0.298 0.250    0.78  0.08  0.07   693.94  1.15   1.26  28.01   3.71   2.69   16.4   1.83   1.47           True          
AGC246075                              demo           a.100   53.26   2.66   2.05  0.140 0.054 0.046 17.58  1.71  1.94  36.74  26.82  12.56 0.900 0.075 0.141    3.90  0.12  0.11  3804.87  1.62   1.67 126.43   3.38   3.13   40.9   1.90   1.84                         
AGC741777                              demo           a.100   55.65   1.83   1.65  0.037 0.070 0.064 10.81  2.24  1.69 104.52  62.43  49.77 0.832 0.114 0.130    2.11  0.21  0.17  7367.33  1.85   1.72 133.04  10.16   6.65   18.0   2.25   2.45                         
AGC123129                              demo           a.100   66.32   1.63   1.49 -0.061 0.058 0.070  9.61  1.55  1.18 105.55  52.99  45.61 0.828 0.115 0.134    2.76  0.27  0.21  4456.72  1.57   1.66 153.01   9.04   6.55   18.4   2.74   2.88                         
AGC190625        M+524005              demo           a.100   33.74   8.86  10.38  0.136 0.209 0.201 19.48  4.28  9.04  49.40  15.47   6.04 0.265 0.361 0.199    3.18  0.17  0.16  4483.24  4.34   3.38 105.79   8.72   6.85   27.2   2.27   2.27           True          
AGC182572                              demo           a.100   55.56   0.54   0.60 -0.019 0.029 0.031  8.46  0.74  0.66  34.73   4.44   6.61 0.652 0.093 0.073    5.58  0.13  0.11  2040.28  0.59   0.64 117.38   2.74   1.81   57.1   2.08   2.13                         
AGC007227        IC 3049a              demo           a.100   43.64   2.31   2.23  0.065 0.073 0.061 12.24  2.13  2.19  31.20  28.24  12.95 0.830 0.111 0.180    2.00  0.09  0.09  2441.40  1.81   1.60 101.67   3.98   3.55   26.5   1.70   1.78                         
AGC336382                              demo           a.100   11.84  25.91   5.10  0.003 0.233 0.235 15.09  6.96  7.84  91.23  17.29  12.80 0.094 0.084 0.045    2.48  0.24  0.24 12153.41  6.06   6.47 159.34  30.72  27.85   14.9   2.33   2.77           True          
AGC330168        CGCG 475-057          demo           a.100   57.25   2.05   2.15 -0.049 0.061 0.067 13.99  2.98  2.77  65.50  37.64  17.92 0.736 0.173 0.182    2.96  0.17  0.17  7338.01  1.98   2.33 136.59   6.83   5.59   25.0   2.19   2.38                         
AGC011812                              demo           a.100   64.64   6.87   5.98  0.212 0.162 0.129 19.28  3.44  4.05  48.90  35.20  20.88 0.827 0.129 0.202    1.93  0.14  0.14  5184.95  6.69   6.50 151.22  12.01  10.96   15.6   2.24   2.15      True               
AGC124168                              demo           a.100   69.74  10.54  13.87 -0.139 0.185 0.227 17.02  5.86 11.15  78.61  35.86  18.18 0.357 0.274 0.201    2.14  0.23  0.21  6595.75  7.21   9.06 176.00  24.12  17.77   14.3   2.32   2.24                         
AGC132106                              demo           a.100   56.86   1.04   1.15 -0.052 0.040 0.044 12.32  1.22  1.13  83.36  65.04  38.62 0.931 0.051 0.081    4.14  0.20  0.19  3051.34  1.21   1.14 132.83   4.28   3.35   30.6   2.68   2.45                         
AGC100287        Eder Dw               demo           a.100   44.71   0.78   0.72  0.114 0.027 0.023 12.97  0.70  0.86  36.68  23.16  12.62 0.949 0.039 0.091    7.75  0.13  0.13  2156.68  0.70   0.68 105.50   1.37   1.34   69.9   2.48   3.15                         
AGC012737        NGC 7731              demo           a.100   90.68   1.18   1.18  0.356 0.022 0.021 22.16  1.09  1.02  24.55   1.67   1.50 0.784 0.017 0.018   15.43  0.17  0.18  2916.46  1.01   0.97 210.21   2.19   2.15  102.0   2.52   3.01      True      True     
AGC262399                              demo           a.100   59.01   3.67   4.26  0.096 0.139 0.092 12.17  3.84  5.58  41.47  13.27  15.62 0.731 0.197 0.254    2.29  0.14  0.14  5092.09  3.02   2.67 129.53   6.50   5.43   18.6   2.43   2.33                         
AGC009433        IC 4479               demo           a.100   51.90   3.09   2.46 -0.083 0.071 0.077 20.13  2.51  2.85  72.90  47.17  25.17 0.782 0.134 0.190    3.39  0.18  0.16 13603.04  2.80   2.64 133.64   7.03   5.90   29.2   2.09   2.38                         
AGC193855                              demo           a.100   56.73   2.57   2.47 -0.407 0.087 0.090 10.48  1.89  1.51  29.98  28.79  16.73 0.900 0.061 0.113    1.92  0.12  0.11  4875.24  2.45   2.81 127.32   6.23   5.35   19.1   2.16   2.25      True               
AGC219184                              demo           a.100   45.33  11.12   7.39  0.001 0.194 0.186 19.92  3.83  8.41  46.39   5.75   4.51 0.244 0.351 0.175    2.83  0.12  0.13  6209.73  3.28   2.63 112.20   7.30   6.39   28.7   1.91   1.94                         
AGC212863        ADBS                  demo           a.100   46.03   1.34   0.75  0.095 0.111 0.106  5.26  7.43  1.03  44.28  42.08   9.11 0.588 0.347 0.196    1.76  0.14  0.13  5048.54  6.00   1.20 102.70   9.20   6.24   17.3   2.23   2.64                         
AGC001924        CGCG 504-086          demo           a.100   46.57   0.91   0.95  0.081 0.021 0.020 13.55  0.92  0.93  33.82   9.59   8.48 0.890 0.070 0.089    9.71  0.14  0.13   595.69  0.56   0.53 108.91   1.33   1.29   87.6   2.43   2.71                         
AGC009509        CGCG 076-019a         demo           a.100  205.10   9.00  11.02 -0.227 0.118 0.136 22.49  1.81  3.82 157.24  23.83  25.49 0.499 0.132 0.131    4.30  0.32  0.28 10556.68 10.07   9.24 426.98  15.89  17.95   18.1   2.48   2.61      True               
AGC005240        CGCG 122-084          demo           a.100  151.74   4.68   4.73  0.027 0.061 0.054 23.81  0.90  1.54 110.14  16.00  16.67 0.648 0.082 0.084    6.19  0.23  0.23  6931.74  4.41   4.33 324.81   7.41   7.14   31.7   2.41   2.67                         
AGC009830        CGCG 049-152          demo           a.100   69.73   3.35   3.07  0.015 0.053 0.054 19.19  3.15  4.09  57.64  33.64  19.09 0.807 0.140 0.208    3.97  0.16  0.16  1829.71  2.23   2.32 161.85   5.84   5.27   29.7   2.34   2.42                         
AGC008552        NGC 5213              demo           a.100   91.45   5.18   4.72  0.185 0.099 0.092 21.60  2.41  3.14  60.65  36.56  29.63 0.862 0.100 0.159    2.61  0.17  0.17  6887.31  4.93   4.62 209.39   9.56   8.79   17.6   2.34   2.34                         
AGC001664        NGC 840               demo           a.100  209.15   1.81   2.05 -0.065 0.040 0.039 16.22  2.37  2.15 108.43  44.76  44.71 0.874 0.064 0.087    6.37  0.23  0.23  7267.68  1.96   2.08 437.82   5.08   4.88   29.5   2.48   2.90                         
AGC009901        CGCG 078-013          demo           a.100  106.11   0.57   0.64  0.014 0.019 0.019 11.37  0.79  0.74  60.86  24.16  42.27 0.934 0.043 0.058    8.00  0.17  0.14  3164.74  0.61   0.58 227.41   1.70   1.75   57.8   2.21   2.36                         
AGC007849        NGC 4611              demo           a.100  181.14   1.10   1.16  0.035 0.032 0.030 11.41  1.18  1.07 111.49  26.01  26.24 0.835 0.061 0.058    6.67  0.21  0.21  6117.55  1.11   1.09 375.16   3.18   2.87   36.9   2.26   2.26                         
AGC005523        CGCG 153-032          demo           a.100   88.50   1.64   1.49  0.035 0.047 0.043 14.01  1.58  1.53  77.07  66.26  47.57 0.960 0.030 0.064    3.36  0.16  0.15  5127.87  1.62   1.60 197.26   4.17   3.59   25.8   2.18   2.08                         
AGC201355        CGCG 093-094          demo           a.100   78.15   1.57   1.61 -0.070 0.051 0.055 12.31  1.76  1.60  82.78  72.01  46.07 0.886 0.083 0.119    4.88  0.32  0.27  8448.82  1.67   1.72 175.76   7.06   4.77   22.9   3.66   3.92                         
AGC009916        CGCG 136-019          demo           a.100  167.41   2.80   4.61  0.064 0.112 0.082 15.72  6.10 10.45 109.92  36.48  56.65 0.778 0.159 0.224    3.00  0.20  0.20  9334.12  5.17   5.43 349.56  12.43  10.90   16.7   2.21   2.19                         
AGC231594        CGCG 103-039          demo           a.100  100.36   1.47   1.44 -0.002 0.036 0.035 14.14  1.35  1.30  44.85  40.53  23.37 0.933 0.037 0.073    4.74  0.17  0.17  7821.30  1.53   1.38 220.04   3.40   3.35   30.4   2.43   2.34                         
AGC006204        CGCG 125-035          demo           a.100  241.02   2.96   3.06 -0.025 0.041 0.045 22.68  1.58  2.46 139.22  42.35  76.64 0.936 0.050 0.082    4.85  0.19  0.21  6170.07  3.29   2.96 510.74   7.13   7.69   24.9   2.08   2.01                True     
AGC008904                              demo           a.100  119.57   1.75   1.65 -0.099 0.049 0.051 11.54  2.34  2.02 127.13  45.82  55.55 0.898 0.078 0.110    3.65  0.22  0.19  9771.81  1.64   1.75 258.11   6.22   5.16   23.4   2.28   2.34                         
AGC002479        M+008065              demo           a.100   91.64   1.05   1.11  0.047 0.028 0.027 13.58  1.17  1.14  38.91  14.28  17.92 0.920 0.040 0.054    6.80  0.15  0.16  2841.85  1.02   0.99 200.93   2.23   2.33   45.3   2.53   2.85                         
AGC012486        NGC 7591              demo           a.100  170.38   0.80   0.76  0.090 0.013 0.011 24.54  0.34  0.64 181.70  13.54  35.11 0.945 0.039 0.035   19.26  0.30  0.28  4966.97  0.80   0.80 376.21   1.83   1.96   96.3   2.43   3.62                         
AGC001334        NGC 706               demo           a.100  124.93   2.80   2.95 -0.239 0.067 0.077 15.38  4.48  3.43 152.61  20.85  16.32 0.467 0.084 0.072    5.60  0.26  0.27  4990.25  2.61   2.97 296.02  12.44  11.35   29.8   2.26   2.47      True               
AGC005867        CGCG 010-005          demo           a.100   69.89   3.01   2.68 -0.166 0.081 0.085 15.60  3.20  2.64 112.29  56.30  52.67 0.804 0.137 0.136    3.35  0.32  0.27 11679.25  2.97   2.96 170.40  11.92   9.38   18.1   3.08   2.98                         
AGC006073        CGCG 095-084a         demo           a.100  113.34   4.29   4.04  0.044 0.122 0.107 20.39  3.01  3.85  97.45  38.71  46.40 0.798 0.140 0.185    3.86  0.39  0.31  8823.82  4.69   4.62 254.45   9.24   8.60   16.7   2.42   2.42                         
AGC000294                              demo           a.100  112.38   4.47   5.16  0.120 0.092 0.086 19.91  3.40  4.22  84.51  49.75  36.63 0.844 0.114 0.164    2.30  0.17  0.16  6336.51  4.67   4.49 250.51   9.99   9.23   15.9   2.10   2.09                         
AGC121306                              demo           a.100  125.72   1.81   1.87 -0.003 0.030 0.031 18.60  2.60  2.77  99.19  29.83  31.30 0.878 0.083 0.098    6.74  0.21  0.20  4188.46  1.54   1.67 276.16   4.52   4.40   39.7   2.37   2.49                         
AGC102004                              P16            a.100   93.65   1.62   1.54  0.020 0.046 0.041 11.51  1.64  1.44  53.66  24.58  21.51 0.868 0.072 0.100    3.45  0.15  0.14  5344.95  1.60   1.58 202.25   4.00   4.02   25.8   2.22   2.28                         
AGC102648                              P16            a.100   58.97   3.56   4.68  0.011 0.118 0.107 10.17  6.23  4.22  43.28  24.07  17.26 0.713 0.197 0.242    1.16  0.11  0.09  4465.24  2.48   3.53 128.99   7.68   5.65   13.4   1.72   1.65                         
AGC100734        FGC 99                P16            a.100   97.93   4.65   3.91  0.045 0.077 0.078 12.76  4.22  5.45  55.67  35.83  37.09 0.855 0.099 0.179    2.27  0.18  0.16  9112.74  3.17   2.75 212.21   6.25   5.48   15.7   2.30   2.46                         
AGC111629                              P16            a.100   88.26   2.69   2.64 -0.035 0.076 0.090 11.13  3.09  2.78 125.29  56.68  78.03 0.808 0.145 0.179    1.98  0.27  0.21  6454.80  2.47   3.12 200.04  16.09   9.49   13.1   2.43   2.33                         
AGC113163                              P16            a.100   59.09   4.58   6.06  0.316 0.123 0.114 16.25  4.59  4.37  38.17  75.75  18.17 0.787 0.126 0.169    1.96  0.15  0.13  4856.06  4.62   4.41 137.25  10.58   9.05   18.2   2.11   2.73      True               
AGC748843                              P16            a.100   21.22  12.89  11.93  0.017 0.241 0.244 20.56  3.29  7.03  34.18  26.11  10.50 0.574 0.301 0.417    0.90  0.14  0.12  3891.08  5.77   5.50  74.94  15.20  12.19    9.2   2.30   2.06           True          
AGC122217                              P16            a.100   25.19   6.53  11.40  0.039 0.208 0.205 19.09  4.40  5.42  31.63  55.03   8.22 0.729 0.198 0.421    1.21  0.12  0.10  1659.86  3.73   3.57  72.28   9.24   8.19   14.4   2.08   2.25           True          
AGC002221                              P16            a.100   46.01   0.78   0.72  0.003 0.036 0.035  8.60  0.76  0.71  27.04   7.61   7.89 0.827 0.079 0.089    3.81  0.11  0.11   834.03  0.67   0.75 102.06   1.98   1.92   37.8   2.34   2.21                         
AGC174489                              P16            a.100   91.49   3.98   4.80  0.089 0.089 0.080 13.89  4.21  3.75  84.47  61.20  43.99 0.837 0.118 0.174    1.94  0.17  0.16  5935.63  3.91   4.69 204.21   9.27   7.96   14.8   2.11   2.33                         
AGC749257                              P16            a.100   54.55  10.96  15.66 -0.074 0.176 0.215 18.56  4.56  6.85  51.59  15.79  18.35 0.463 0.386 0.358    1.28  0.14  0.14  5134.35  8.44   8.47 134.31  16.02  15.29   11.5   2.03   1.77           True          
AGC171243        FGC 699               P16            a.100   77.42   2.61   3.55 -0.018 0.070 0.076 13.23  4.05  2.69  39.81  10.09  10.42 0.745 0.127 0.125    2.94  0.14  0.13  2548.76  2.51   2.93 167.96   5.49   5.46   23.2   2.28   2.82                         
AGC182944                              P16            a.100  101.45   4.92   4.52 -0.091 0.096 0.108 14.67  4.38  3.32 103.79  39.86  42.14 0.672 0.198 0.183    2.30  0.23  0.21  7646.92  4.62   4.74 229.89  13.72  10.85   15.1   2.22   2.28                         
AGC004296        CGCG 031-073          P16            a.100  140.30   4.15   4.15  0.218 0.065 0.062 24.10  0.66  1.46  89.10  33.32  39.93 0.842 0.100 0.111    5.05  0.23  0.22  9011.39  3.94   4.11 310.13   7.90   7.78   25.9   2.53   2.61      True               
AGC188761                              P16            a.100  129.91   6.19   5.68  0.073 0.117 0.100 19.38  3.63  4.69  94.52  59.15  60.05 0.887 0.087 0.186    1.90  0.19  0.20 12907.73  6.24   6.50 286.47  13.06  12.60   11.0   2.29   2.21                         
AGC183606                              P16            a.100   59.13   5.71   1.59  0.085 0.136 0.129  5.51  7.24  0.92  77.62  39.79  24.79 0.664 0.239 0.214    1.30  0.18  0.16  3649.67  1.49   3.86 140.89  15.14  11.93   11.1   2.21   2.22                         
AGC004524        CGCG 032-050          P16            a.100   70.36   1.06   1.26 -0.126 0.031 0.032 12.97  1.21  1.23  34.68   6.43   7.55 0.770 0.075 0.081    6.95  0.14  0.13  1940.16  0.96   0.94 154.08   2.81   3.17   55.1   2.38   2.66                         
AGC004565        FGC 789               P16            a.100  101.71   2.14   2.24  0.057 0.055 0.052 15.44  3.91  3.75  93.11  42.45  32.93 0.838 0.118 0.159    3.78  0.21  0.19  4062.32  2.31   2.13 225.59   7.10   6.37   24.1   2.37   2.36                         
AGC193787                              P16            a.100   38.21  10.14  12.32 -0.242 0.263 0.186 14.53  6.97  7.43  31.79  24.25  15.02 0.736 0.158 0.355    1.11  0.11  0.11  3825.52  8.62   8.68  92.74  16.52  15.34   12.1   2.09   2.19      True True          
AGC190744        FGC 913               P16            a.100   84.82   3.44   3.34  0.056 0.080 0.077 16.05  3.31  2.75  91.22  62.08  47.02 0.914 0.066 0.127    1.77  0.15  0.14  4328.95  3.66   3.52 194.04   9.24   7.46   14.4   2.01   2.26                         
AGC749301                              P16            a.100  127.36   4.71   4.71 -0.018 0.098 0.101 13.79  3.45  3.18 178.86  15.87  45.42 0.648 0.225 0.172    2.11  0.27  0.27 12771.40  4.03   4.63 293.93  19.64  16.46   12.0   2.15   2.26                         
AGC192835                              P16            a.100   39.99   3.36   2.39  0.018 0.120 0.109 10.83  4.37  5.07  34.50  31.40  15.24 0.731 0.194 0.316    1.47  0.14  0.13  1963.73  2.23   3.29  94.49   8.15   7.38   14.4   2.33   2.14                         
AGC191770        FGC 932               P16            a.100   76.12   3.22   2.94 -0.031 0.071 0.079 13.28  3.08  3.37  60.36  61.38  29.86 0.925 0.058 0.120    1.57  0.12  0.12  3823.45  2.93   2.75 170.50   5.83   5.33   15.7   1.77   1.80                         
AGC193910                              P16            a.100   59.56   1.94   1.98  0.100 0.083 0.079 10.31  2.38  1.71  61.39  67.82  28.06 0.866 0.095 0.142    1.37  0.13  0.11  3804.37  2.08   2.20 135.55   7.62   5.35   15.9   1.71   1.62                         
AGC202184                              P16            a.100   94.52   6.08   5.45  0.117 0.124 0.115 19.47  3.42  3.87 101.83  62.51  58.12 0.805 0.147 0.202    1.80  0.22  0.18  6698.98  6.18   6.33 221.20  16.37  13.55   12.0   2.25   2.28                         
AGC200099        CGCG 064-071          P16            a.100   70.72   1.66   1.76 -0.016 0.046 0.047 12.57  1.71  1.56  37.36   9.49  10.04 0.772 0.098 0.107    3.87  0.13  0.12  2758.12  1.54   1.53 154.57   3.76   3.83   32.3   2.25   2.22                         
AGC005504        CGCG 036-059          P16            a.100   65.69   1.01   0.92 -0.068 0.035 0.036 11.22  1.07  1.07  53.37  27.75  21.80 0.888 0.077 0.096    4.50  0.17  0.14  1544.78  0.96   0.96 146.88   2.85   2.46   36.9   2.37   2.61                         
AGC200912                              P16            a.100   66.74   5.62   5.61  0.091 0.142 0.109 16.76  4.70  4.03  48.87  58.45  23.39 0.818 0.126 0.210    1.58  0.16  0.15  4735.50  4.62   5.04 154.61  10.83   9.91   12.3   2.30   2.02                         
AGC200970        FGC1063               P16            a.100   67.12   1.62   1.54 -0.152 0.048 0.050 12.50  1.78  1.73  45.05  23.50  17.64 0.874 0.080 0.116    2.92  0.12  0.12  2431.32  1.55   1.60 150.32   3.76   3.61   28.7   1.94   2.16                         
AGC205152                              P16            a.100   91.27   1.66   1.93 -0.019 0.081 0.093  7.99  5.53  2.55  92.87  48.98  38.38 0.752 0.178 0.201    1.80  0.20  0.18 10232.32  1.99   1.80 198.00  11.11   7.98   13.0   2.22   2.29                         
AGC722446                              P16            a.100  132.39  13.82  12.73 -0.085 0.143 0.179 17.79  4.85  6.21 102.30  35.35  46.34 0.557 0.270 0.285    1.69  0.21  0.20 10211.61 12.36  13.80 287.81  25.33  23.56    9.7   2.22   2.14                         
AGC200878        FGC126a               P16            a.100   87.30   5.77   4.32  0.202 0.109 0.091 18.86  3.58  5.07  69.51  47.96  29.77 0.880 0.093 0.189    2.45  0.16  0.15  6543.86  5.97   4.33 198.34  11.15  10.08   17.8   2.23   2.32      True               
AGC731494                              P16            a.100   90.07   3.44   3.79 -0.016 0.088 0.088 14.21  4.36  4.00  77.57  55.12  45.63 0.918 0.062 0.149    1.53  0.15  0.14  6101.93  3.56   3.43 200.21   8.75   7.41   12.1   2.05   2.09                         
AGC722597                              P16            a.100   80.39   6.74   5.80 -0.017 0.110 0.137 17.99  4.61  5.70  56.57  21.54  26.57 0.727 0.179 0.282    1.88  0.17  0.16  4116.34  6.51   7.03 180.67  13.00  13.07   13.2   2.37   2.24                         
AGC722656                              P16            a.100  119.55   6.65   5.14 -0.110 0.112 0.149 15.31  5.80  5.02  99.07  55.72  58.51 0.812 0.144 0.202    1.62  0.20  0.18  9730.89  5.46   8.24 262.05  19.78  13.30    9.8   2.30   1.87                         
AGC215255                              P16            a.100  100.13   5.66   5.34 -0.076 0.104 0.128 16.67  4.19  4.62 109.81  55.50  65.22 0.844 0.120 0.211    1.37  0.17  0.14  7983.27  4.83   5.80 229.29  15.86  13.47   10.6   1.90   1.87                         
AGC210154        FGC1205               P16            a.100   88.15   2.32   2.18 -0.065 0.058 0.064 14.13  2.23  1.96  85.18  72.16  60.70 0.873 0.086 0.142    2.83  0.22  0.19  3307.97  2.23   2.34 199.39   9.24   6.39   20.3   2.25   2.33                         
AGC731607                              P16            a.100   96.51   6.98   8.35 -0.007 0.124 0.146 17.20  5.12  6.16  63.85  35.48  35.12 0.722 0.175 0.287    1.42  0.15  0.14  4816.32  6.94   7.11 212.25  13.64  14.10   10.3   2.14   1.92                         
AGC212915        FGC1240               P16            a.100   57.49   0.94   0.92 -0.068 0.041 0.041  9.50  1.06  1.02  44.36  20.71  15.63 0.855 0.088 0.105    3.29  0.14  0.12  1483.38  0.91   0.84 127.62   2.99   2.57   33.2   2.06   2.32                         
AGC729579                              P16            a.100   35.21   1.34   1.34  0.008 0.060 0.059 11.76  1.30  1.22  58.88  88.99  35.22 0.929 0.050 0.094    2.15  0.14  0.11  1524.49  1.45   1.51  86.42   4.75   3.54   23.8   2.19   2.26                         
AGC006559        CGCG 097-016          P16            a.100  125.33   0.97   1.06  0.014 0.024 0.023 13.87  1.01  0.97  59.97  41.94  38.23 0.964 0.025 0.045    6.47  0.17  0.17  5124.91  0.97   1.01 269.61   2.39   2.38   42.9   2.21   2.41                         
AGC210735        CGCG 040-039          P16            a.100   96.08   3.98   4.66  0.218 0.103 0.096 15.74  4.01  3.27  66.36  55.74  33.68 0.903 0.075 0.130    1.94  0.15  0.15  5903.89  3.79   4.38 213.01   8.37   8.24   14.3   2.18   1.99      True               
AGC211216        FGC1303               P16            a.100   66.42   1.72   1.85  0.005 0.063 0.065  9.58  1.70  1.40  20.25  14.14   8.39 0.856 0.058 0.105    1.61  0.10  0.09  3295.86  1.77   1.51 144.66   3.88   3.82   18.2   1.74   1.81                         
AGC006747        CGCG 068-063          P16            a.100   46.73   2.86   2.14 -0.375 0.055 0.084 20.19  1.39  1.44  26.84  13.02  13.07 0.917 0.057 0.145    7.10  0.12  0.11  2683.40  1.80   1.90 114.08   3.65   3.08   72.9   2.09   2.15      True      True     
AGC724093                              P16            a.100   95.26   1.45   1.39  0.133 0.051 0.048 10.44  1.69  1.48  38.28  35.57  19.96 0.887 0.057 0.114    3.23  0.15  0.15  3615.11  1.53   1.40 204.16   3.96   3.77   24.3   2.22   2.13                         
AGC212523        CGCG 040-060          P16            a.100   93.88   1.12   1.03  0.104 0.052 0.054  7.94  1.72  1.46  86.27  44.80  34.72 0.826 0.113 0.112    3.37  0.21  0.19  2542.08  1.69   1.30 200.62   5.46   4.17   22.8   2.53   2.53                         
AGC724247                              P16            a.100   65.58   4.02   3.91 -0.140 0.112 0.129 16.56  4.27  3.88 112.36  40.95  29.58 0.587 0.161 0.145    2.31  0.23  0.22  4971.09  3.91   4.21 176.30  15.84  13.55   16.7   2.16   2.51                         
AGC224124        FGC1353               P16            a.100   65.75   1.67   1.75 -0.002 0.056 0.058 10.46  2.22  1.78 100.00  64.39  53.57 0.876 0.091 0.125    2.26  0.20  0.17  3266.94  1.80   1.64 149.96   8.79   5.49   18.6   2.26   2.15                         
AGC007326        IC 3105               P16            a.100   36.61   0.93   0.86  0.026 0.041 0.031 10.99  1.92  1.44  34.57   3.62   3.32 0.642 0.198 0.118    8.08  0.15  0.14  -167.35  0.70   0.66  86.13   1.93   1.54   74.9   2.55   4.04 True                    
AGC224418                              P16            a.100   67.32   6.66   6.01  0.120 0.144 0.120 16.28  4.17  3.92  51.37  54.36  28.81 0.845 0.111 0.215    1.12  0.11  0.11  6392.38  6.55   5.87 156.56  12.12  10.81   11.6   1.75   1.65                         
AGC227955                              P16            a.100   79.20   7.36   4.97 -0.194 0.125 0.145 13.02  4.96  3.67  21.72  26.97   8.21 0.807 0.069 0.180    1.59  0.14  0.14  5377.76  4.72   7.19 176.09  13.17  13.68   12.3   2.30   2.03                         
AGC224450                              P16            a.100   72.19   6.35   5.86  0.019 0.147 0.109 18.26  4.23  4.74  78.33  65.83  34.85 0.795 0.151 0.229    1.53  0.18  0.16  7613.95  6.12   6.21 173.08  15.65  12.88   10.9   2.34   2.39                         
AGC007565        IC 3371               P16            a.100   69.72   0.57   0.54 -0.076 0.017 0.017 11.86  0.66  0.62  42.11   6.78   7.18 0.859 0.045 0.049   11.17  0.16  0.16   924.78  0.48   0.48 153.43   1.45   1.38   80.3   2.64   2.77                         
AGC221671                              P16            a.100   67.61   5.07   5.26  0.097 0.138 0.121 18.02  4.57  6.48  40.39   9.16  20.05 0.596 0.227 0.333    2.90  0.14  0.13  4501.91  4.11   4.59 145.45  11.68  11.15   25.0   2.14   2.05                         
AGC228010                              P16            a.100   77.88   6.04   4.96 -0.060 0.102 0.125 17.85  4.17  5.20  89.15  62.42  40.20 0.879 0.094 0.182    1.35  0.16  0.15  6354.95  5.50   5.88 183.06  14.73  13.05   10.2   2.19   2.38                         
AGC008166        CGCG 071-102          P16            a.100   77.38   1.57   1.57  0.162 0.053 0.050 11.04  1.69  1.60  54.14  25.03  18.79 0.874 0.082 0.120    3.34  0.14  0.13  2943.18  1.57   1.44 169.14   3.77   3.52   27.6   2.22   2.31                         
AGC732494                              P16            a.100   83.05   6.55   6.07 -0.177 0.149 0.156 19.05  3.78  4.54  84.13  70.77  47.92 0.827 0.128 0.211    1.29  0.16  0.14  7523.78  7.10   6.61 195.23  17.59  13.77   10.5   1.98   2.03                         
AGC232245                              P16            a.100   93.17   2.51   2.43 -0.097 0.061 0.059 15.01  2.27  2.00  80.98  63.85  45.85 0.941 0.044 0.092    2.74  0.17  0.16  7447.74  2.47   2.52 208.35   5.97   5.48   19.9   2.23   2.10                         
AGC232249                              P16            a.100  123.21  11.00  10.82 -0.039 0.123 0.141 20.97  2.92  6.23  90.06  38.53  31.77 0.709 0.197 0.252    2.03  0.20  0.20  8296.03 10.10  11.70 271.55  17.21  18.57   12.0   2.28   2.44                         
AGC238686                              P16            a.100   52.55   2.24   1.90 -0.201 0.106 0.114  7.95  1.79  1.50  93.96  57.75  50.46 0.799 0.140 0.164    1.22  0.17  0.14  3569.74  2.02   2.42 123.72  11.59   7.70   13.2   1.89   1.77      True               
AGC238740                              P16            a.100   68.93   2.47   2.51 -0.091 0.083 0.094 11.23  3.22  2.34  69.77  77.33  35.08 0.816 0.128 0.151    1.78  0.20  0.15  3963.92  2.53   2.64 156.22  10.81   6.95   14.8   2.18   2.35                         
AGC732580                              P16            a.100   87.76   7.53   6.85  0.177 0.168 0.146 19.02  3.92  4.30  81.99  65.42  50.50 0.854 0.110 0.202    1.39  0.17  0.15  6904.77  7.81   6.98 203.79  17.54  15.83   10.3   2.14   1.98                         
AGC231904                              P16            a.100   74.60   3.53   3.98  0.143 0.106 0.098 15.22  3.94  3.47  52.38  54.11  27.47 0.879 0.086 0.169    1.69  0.14  0.12  3960.72  3.75   4.00 169.66   8.80   7.75   14.5   2.05   2.29                         
AGC231022        FGC1642               P16            a.100   46.32   2.16   1.99 -0.116 0.077 0.083 10.79  1.74  1.72  48.10  51.61  22.28 0.869 0.090 0.141    1.99  0.14  0.13  1245.88  1.94   1.90 108.11   5.22   4.22   18.8   2.34   2.13                         
AGC238762                              P16            a.100   86.70   9.64  13.80 -0.022 0.169 0.193 10.15 11.17  4.55  81.66  25.87  17.58 0.351 0.226 0.209    1.74  0.20  0.19  6796.28  9.98   5.74 194.82  23.47  17.67   11.7   2.23   2.63                         
AGC232118        FGC2674               P16            a.100   94.15   3.25   3.34 -0.081 0.063 0.067 17.47  3.30  2.89  51.62  36.51  28.19 0.889 0.073 0.134    2.87  0.17  0.15  5422.20  2.97   3.00 210.66   6.60   6.25   20.2   2.25   2.28                         
AGC230925        CGCG 074-035          P16            a.100   82.48   1.30   1.29  0.010 0.040 0.038 12.84  1.30  1.11  50.79  68.77  37.23 0.966 0.023 0.050    2.92  0.12  0.11  4572.59  1.51   1.48 183.33   3.61   3.22   27.6   1.84   1.87                         
AGC249102                              P16            a.100   89.42   9.53   6.69 -0.209 0.147 0.177 16.36  4.85  4.46 126.09  48.47  72.57 0.680 0.234 0.210    1.69  0.26  0.22  6943.26  6.87   9.16 221.27  29.45  20.16   10.7   2.29   2.53      True               
AGC726061                              P16            a.100  101.71   3.27   3.33 -0.140 0.098 0.105 11.63  3.01  2.41  76.41  65.37  48.25 0.900 0.073 0.134    1.71  0.17  0.15  9793.57  3.16   3.20 220.68   8.41   6.81   12.0   2.25   1.97                         
AGC242357                              P16            a.100   73.05   2.63   2.36  0.224 0.104 0.092  7.96  1.82  1.12  78.25  73.80  42.26 0.906 0.069 0.120    1.64  0.15  0.14  5152.64  2.89   2.50 159.72   8.03   5.98   13.4   2.37   2.22      True               
AGC009249        CGCG 075-033          P16            a.100   66.50   0.65   0.70 -0.120 0.023 0.026 11.25  0.87  0.83  38.07   3.01   3.76 0.657 0.059 0.053   11.93  0.15  0.15  1364.44  0.60   0.62 141.13   2.14   1.86   90.9   2.55   2.64                         
AGC244425                              P16            a.100   83.39   2.12   2.23  0.173 0.096 0.096  9.99  3.20  2.37 106.75  66.08  83.18 0.854 0.108 0.169    1.53  0.19  0.15  8565.16  2.23   2.35 186.35  12.90   8.24   13.6   1.88   2.16                         
AGC240459        CGCG 075-069          P16            a.100  111.10   1.95   1.84  0.098 0.049 0.045 13.51  1.76  1.54 124.77  60.26  97.20 0.876 0.090 0.118    3.77  0.28  0.20  5234.53  1.80   1.86 245.33   8.92   6.09   25.9   2.17   2.70                         
AGC242072        ADBS                  P16            a.100   63.75   3.78   3.50 -0.009 0.085 0.088 16.45  4.13  4.65  47.38  19.71  19.18 0.769 0.161 0.230    2.33  0.14  0.13  4158.88  3.10   3.59 145.60   7.80   7.37   18.6   2.31   2.41                         
AGC245076                              P16            a.100   55.84   2.44   2.45  0.055 0.085 0.070 12.29  2.73  2.70  56.97  70.67  24.22 0.860 0.102 0.165    2.53  0.19  0.16  1802.17  2.30   2.62 129.62   6.74   5.32   18.3   2.78   2.70                         
AGC248905        FGC215A               P16            a.100   69.71   4.28   4.31 -0.003 0.108 0.109 14.79  5.28  4.33  66.35  57.96  31.17 0.818 0.136 0.199    1.39  0.16  0.14  6202.60  4.25   4.35 162.06  11.59   9.41   11.5   2.13   1.82                         
AGC749493                              P16            a.100   60.67   5.24   5.97  0.319 0.145 0.137 11.94  3.43  2.55  30.71  17.92  14.10 0.836 0.105 0.144    1.52  0.12  0.11  4245.09  5.02   5.91 135.76   9.83  10.69   14.3   2.16   2.34      True               
AGC714720                              P16            a.100   74.92   5.10   5.05 -0.029 0.106 0.113 17.35  3.97  3.60  63.62  62.79  33.92 0.919 0.062 0.136    1.56  0.17  0.17  8210.53  6.01   4.82 174.14  11.76  11.34   10.8   2.45   2.48                         
AGC252596        FGC1883               P16            a.100   49.41   2.23   2.20 -0.062 0.093 0.106  8.98  1.87  1.41 132.83  45.95  69.32 0.732 0.178 0.155    1.39  0.25  0.20  1711.87  2.12   2.26 126.93  17.54  12.77   11.9   2.27   2.69                         
AGC009845        CGCG 077-127          P16            a.100   78.95   0.75   0.75  0.029 0.023 0.021 12.38  1.03  0.95  54.51   8.98  11.44 0.822 0.067 0.063    8.69  0.18  0.16  1894.66  0.68   0.65 172.37   2.06   1.83   62.1   2.49   2.95                         
AGC258130                              P16            a.100   59.06   5.52   6.28  0.005 0.140 0.141 17.69  5.16 12.81  55.58  31.22  13.71 0.528 0.302 0.300    2.03  0.18  0.15  3869.10  5.27   3.94 136.89  12.76  10.30   16.5   2.21   2.05                         
AGC258413                              P16            a.100   30.75   3.72   6.00 -0.054 0.147 0.167 11.81  6.26  3.39  33.57  98.46  13.33 0.792 0.145 0.268    0.95  0.13  0.12  2164.87  3.92   3.34  77.40  10.33   8.18   10.2   2.30   2.46                         
AGC733735                              P16            a.100   51.65   3.62   4.63 -0.115 0.136 0.163 14.13  6.95  6.49  40.19  19.61  19.36 0.670 0.217 0.312    1.69  0.14  0.13  1979.17  3.83   4.15 117.53  10.63   9.16   16.2   2.12   1.93                         
AGC010000        CGCG 050-090          P16            a.100   95.50   1.03   1.01  0.092 0.029 0.029 13.35  1.00  0.89  61.45  51.82  31.93 0.969 0.023 0.044    6.51  0.18  0.18  3541.73  0.99   1.00 209.60   2.45   2.39   40.2   2.67   2.41                         
AGC010027                              P16            a.100   82.27   2.34   2.48  0.338 0.064 0.053 14.61  2.00  1.85  43.70  19.41  20.88 0.898 0.068 0.102    4.17  0.16  0.16  3302.63  2.18   2.39 182.95   4.34   4.29   29.3   2.53   2.41      True               
AGC252877                              P16            a.100  201.60  12.96  46.00  0.161 0.228 0.207 13.90  5.93  5.11 123.79  27.48  18.04 0.419 0.245 0.161    2.46  0.25  0.25 12186.48 12.89  41.26 393.17  29.55  57.66   12.0   2.30   2.47                         
AGC260232        CGCG 079-047          P16            a.100   83.43   2.28   2.18 -0.023 0.045 0.048 18.40  2.10  2.08  37.07  30.19  23.13 0.935 0.038 0.096    3.97  0.14  0.15  3272.06  1.99   2.09 190.84   4.21   4.26   28.8   2.28   2.48                         
AGC268203                              P16            a.100   45.57   5.35   4.93  0.019 0.150 0.140 17.85  4.74  5.21  68.62  69.57  21.21 0.568 0.212 0.299    2.01  0.23  0.18  4994.19  4.64   4.69 125.01  15.66  11.59   15.4   2.37   2.36                         
AGC749370                              P16            a.100  103.49   6.32   5.07  0.008 0.114 0.107 15.19  5.68  4.89 111.71  54.41  62.25 0.787 0.162 0.224    1.74  0.21  0.20 10999.43  4.66   4.84 235.79  18.58  15.52   10.5   2.37   2.20                         
AGC748646                              P16            a.100  104.10   3.11   3.19  0.110 0.077 0.075 15.23  3.40  2.92  87.77  79.77  52.09 0.814 0.124 0.154    2.88  0.25  0.21  7710.99  2.98   3.11 231.93  11.85   8.07   17.9   2.37   2.39                         
AGC321194        FGC274A               P16            a.100   41.98   0.75   0.75  0.051 0.034 0.032  8.88  0.96  0.84  25.77   5.46   8.12 0.769 0.118 0.107    4.83  0.12  0.11  1050.84  0.63   0.65  93.40   2.01   1.82   49.6   2.33   2.39                         
AGC332463                              P16            a.100   69.84   5.59   3.91 -0.189 0.108 0.140 13.34  3.70  3.22  85.86  65.90  43.65 0.830 0.124 0.172    1.52  0.15  0.16  4970.22  4.53   5.65 164.76  14.14  11.48   12.8   2.09   2.16                         
AGC748758                              P16            a.100   64.98   6.19   4.57  0.051 0.128 0.098 12.09  4.16  3.28  66.36  69.67  35.13 0.855 0.110 0.195    1.46  0.15  0.14  4477.69  6.41   4.52 151.47  13.47  12.01   11.6   2.32   2.31                         
AGC332557                              P16            a.100   75.32   2.83   2.99  0.121 0.095 0.089 12.31  3.10  2.66  91.36  70.13  48.56 0.897 0.080 0.146    1.88  0.18  0.16  4266.78  2.99   2.74 170.75   9.47   6.86   13.2   2.49   2.58                         
AGC242165        F512-2,D512-2         SPARC          a.100   31.24   2.64   2.92  0.216 0.169 0.123  9.51  3.26  2.99  35.90  53.63   7.70 0.542 0.224 0.226    2.00  0.19  0.13   832.07  2.05   2.23  78.62   8.46   5.42   24.0   2.01   2.00      True               
AGC191794        D564-08,D564-8        SPARC          a.100   18.93   2.17   1.89  0.024 0.110 0.106 10.33  2.32  1.36  32.92  77.32  16.43 0.814 0.120 0.228    1.83  0.16  0.11   483.99  1.35   1.57  50.59   4.12   3.15   25.0   2.20   2.22                         
AGC180544        F563-1                SPARC          a.100   47.29   0.72   0.75  0.129 0.036 0.031 10.09  0.80  0.72  25.29   5.94   6.22 0.855 0.061 0.073    5.87  0.15  0.13  3493.14  0.75   0.74 106.29   1.83   1.97   47.4   2.79   3.64                         
AGC180738        F563-V1               SPARC          a.100   42.76   7.02   7.98  0.059 0.203 0.183 16.20  5.50  6.23  40.12  30.87  16.57 0.725 0.201 0.361    1.01  0.13  0.13  3939.50  6.97   7.51 104.81  12.71  12.45    9.5   2.24   2.10                         
AGC180739        F563-V2               SPARC          a.100   56.52   2.24   2.26  0.033 0.069 0.063 13.76  2.21  1.86  46.57  77.26  23.01 0.912 0.062 0.114    3.27  0.20  0.19  4313.65  2.23   2.18 131.57   5.55   4.78   19.5   3.30   3.44                         
AGC196124        F565-V2               SPARC          a.100   36.91   4.92   4.48  0.147 0.185 0.156 15.41  4.13  3.44  35.21  50.76  12.31 0.824 0.132 0.330    1.35  0.11  0.10  3683.78  4.49   4.09  90.43   8.69   7.60   14.9   2.07   1.97                         
AGC739272        F567-02,F567-2        SPARC          a.100   19.44   3.45   9.40  0.042 0.183 0.162 15.08  5.73  4.70  23.78  51.44   4.02 0.729 0.213 0.505    2.26  0.13  0.11  5688.87  1.86   1.57  55.20   3.95   3.23   28.2   2.20   2.35           True          
AGC201046        F568-V01              SPARC          a.100   71.77   2.00   1.85 -0.005 0.071 0.088  8.14  1.66  1.19 154.14  12.90  13.01 0.262 0.038 0.034    5.77  0.27  0.24  5767.75  2.07   1.65 240.68  13.53  10.66   31.2   2.20   3.56 True           True     
AGC212275        F571-8                SPARC          a.100  139.20   1.81   1.68  0.027 0.075 0.069  8.77  1.89  1.61 142.38  43.75  92.14 0.836 0.130 0.172    2.51  0.30  0.22  3760.81  1.75   1.88 294.46   8.90   5.83   14.3   2.47   2.27                         
AGC217484        F571-01,F571-V1       SPARC          a.100   25.06   6.54  12.19  0.025 0.237 0.201 16.25  6.50  8.60  28.08  25.04   9.93 0.712 0.216 0.425    1.14  0.11  0.11  5705.49  4.50   3.68  66.98   8.46   7.16   12.5   2.30   2.48           True          
AGC220862        F574-1                SPARC          a.100   92.03   4.29   4.17 -0.155 0.098 0.106 15.55  3.57  2.94 120.31  52.73  74.89 0.818 0.142 0.178    2.17  0.24  0.20  6892.61  4.68   4.71 213.94  14.98  11.52   14.0   2.38   2.21                         
AGC227858        F574-02,F574-2        SPARC          a.100   13.91   4.05   6.97  0.055 0.218 0.210 12.44  4.08  3.70  18.85  68.11   4.54 0.773 0.167 0.401    1.23  0.12  0.10  6319.51  2.09   1.84  42.61   4.52   3.76   16.7   2.32   2.15           True          
AGC240454        F579-V1               SPARC          a.100   50.95   1.55   1.33  0.046 0.066 0.063  7.33  1.26  1.00  53.95  83.23  30.82 0.934 0.048 0.095    1.51  0.12  0.11  6300.14  1.25   1.22 113.62   5.09   4.29   16.0   2.12   2.16                         
AGC008220        IC 4202               SPARC          a.100  257.66   2.22   2.17  0.025 0.044 0.042 15.47  2.73  2.20 128.07  46.07  58.99 0.929 0.051 0.074    4.64  0.21  0.23  7127.29  2.22   2.25 535.25   5.79   5.67   24.0   2.07   2.04                         
AGC005166        NGC 2955              SPARC          a.100  220.81   1.48   1.47  0.005 0.023 0.022 23.09  1.26  1.57 114.59  27.52  28.78 0.889 0.039 0.048   10.10  0.19  0.19  7009.17  1.42   1.47 469.89   3.72   3.79   55.3   2.00   2.18                         
AGC000008        NGC 7814              SPARC          a.100  221.34   0.55   0.56  0.007 0.014 0.013 12.48  0.69  0.67 158.00   7.89   7.95 0.680 0.025 0.023   22.64  0.30  0.31  1049.94  0.55   0.57 452.17   1.52   1.43   93.9   2.67   3.01                True     
AGC000128        M+601019,UGC 128      SPARC          a.100  100.63   0.38   0.36  0.066 0.011 0.011 12.61  0.42  0.38  54.89  19.17  16.21 0.971 0.017 0.021   11.74  0.12  0.12  4535.73  0.37   0.37 218.49   0.87   0.91  104.5   1.83   1.80                         
AGC001281        CGCG 503-026,UGC 1281 SPARC          a.100   50.56   0.31   0.32 -0.019 0.011 0.011 12.51  0.42  0.41  28.25   1.41   1.36 0.610 0.037 0.040   39.42  0.17  0.17   154.67  0.26   0.26 108.56   1.07   1.13  273.0   3.16   6.53                True     
AGC002487        NGC 1167,UGC 2487     SPARC          a.100  209.40   2.95   2.88  0.028 0.048 0.046 19.84  2.87  3.10 132.39  39.67  66.91 0.823 0.102 0.114   11.87  0.56  0.55  4950.55  3.05   2.75 442.71   7.85   7.95   25.0   5.28   5.92                         
AGC005005        UGC 5005              SPARC          a.100   46.35   0.61   0.56  0.039 0.020 0.019 11.89  0.56  0.60  33.73  20.32  12.22 0.955 0.034 0.059    7.46  0.12  0.12  3831.38  0.53   0.49 108.07   1.15   1.12   70.4   2.33   2.20                         
AGC005750        UGC 5750              SPARC          a.100   59.09   2.15   1.95  0.089 0.059 0.059 14.88  1.77  1.68  64.59  77.79  31.75 0.933 0.052 0.096    3.20  0.16  0.17  4169.17  2.06   2.08 139.22   5.20   4.44   24.0   2.55   2.60                         
AGC005999        DDO90,UGC 5999        SPARC          a.100   30.25   1.18   1.57  0.111 0.046 0.040 10.98  1.28  1.51  20.44   3.60   7.73 0.691 0.217 0.215    7.30  0.13  0.11  3389.69  0.67   0.65  68.88   2.22   2.37   80.3   2.41   2.90                         
AGC006614        CGCG 097-040,UGC 6614 SPARC          a.100  113.86   0.83   0.87  0.075 0.018 0.018 18.36  1.21  1.13  75.63  12.38  20.83 0.821 0.070 0.058   12.77  0.22  0.20  6352.30  0.85   0.82 248.84   3.51   2.65   78.4   2.37   2.78                         
AGC006786        NGC 3900,UGC 6786     SPARC          a.100  203.56   0.36   0.36 -0.019 0.014 0.014  8.59  0.38  0.33 131.29  10.54  10.85 0.748 0.026 0.025   17.55  0.27  0.28  1797.19  0.35   0.35 413.67   1.03   0.98   86.1   2.46   2.67                True     
AGC009037        CGCG 046-060,UGC 9037 SPARC          a.100  138.36   0.68   0.70  0.162 0.019 0.019 12.02  0.74  0.68  94.22  10.95  11.49 0.776 0.040 0.040   11.66  0.21  0.20  5940.03  0.70   0.64 289.14   1.81   1.70   70.6   2.30   2.31                         
AGC009133        NGC 5533,UGC 9133     SPARC          a.100  201.18   0.97   1.03  0.107 0.014 0.013 23.89  0.73  0.85  74.45  39.80  45.54 0.976 0.014 0.025   21.93  0.29  0.29  3861.94  0.99   0.96 435.16   2.08   2.18   83.0   3.06   3.96                         
AGC011914        NGC 7217,UGC11914     SPARC          a.100  148.36   0.35   0.36  0.023 0.015 0.015  8.53  0.34  0.32 113.33  48.28  65.62 0.967 0.025 0.033   10.55  0.20  0.19   952.69  0.37   0.35 308.71   1.11   0.98   67.6   2.30   2.36                         
AGC012506        CGCG 454-039,UGC12506 SPARC          a.100  215.39   1.02   0.98 -0.072 0.017 0.017 19.18  1.20  1.11 142.13  15.31  18.23 0.785 0.040 0.037   15.01  0.23  0.23  7240.46  1.00   1.03 450.50   2.94   2.54   80.8   2.05   2.57                         
AGC026163        ESO563-G021           SPARC          S05    320.39   2.89   3.11  0.115 0.051 0.051 19.00  3.33  3.12 169.28  21.73  30.82 0.787 0.067 0.072   31.89  1.36  1.30  4583.48  3.07   3.10 658.01   7.76   7.69   24.5  22.57  20.41                         
AGC180072        F561-1                SPARC          S05     14.81   7.23   7.46  0.085 0.286 0.239 17.96  4.05  5.27  25.37  39.28   6.20 0.727 0.203 0.473    0.99  0.06  0.06  4807.44  3.38   2.14  54.10   5.32   4.05   23.0   1.53   1.45           True          
AGC020114        NGC 24                SPARC          S05     98.15   0.76   0.75  0.078 0.025 0.025  9.87  0.92  0.90  55.23  17.81  16.60 0.907 0.047 0.052   53.67  1.31  1.32   554.68  0.71   0.69 208.99   1.98   1.92   46.4  35.72  33.74                         
AGC001550        NGC 801               SPARC          S05    216.14   2.28   2.22  0.034 0.040 0.037 18.06  2.89  2.74 144.69  33.45  45.27 0.793 0.091 0.089   15.79  0.65  0.60  5767.02  2.34   2.39 453.15   6.99   6.85   30.9   7.32   4.96                         
AGC002137        NGC 1003              SPARC          S05     97.07   0.55   0.57 -0.006 0.015 0.015 13.37  0.74  0.71  55.67   8.94   9.26 0.867 0.037 0.039  177.34  2.41  2.21   623.58  0.56   0.56 210.03   1.84   1.66   85.6  62.14  31.37                         
AGC004641        NGC 2683              SPARC          S05    201.21   0.52   0.51 -0.035 0.010 0.010 15.77  0.71  0.65 123.56   4.37   4.55 0.662 0.020 0.019   82.49  0.64  0.64   409.63  0.48   0.48 411.75   1.34   1.27  150.9  16.33  20.75                         
AGC004966        NGC 2841              SPARC          S05    283.99   0.69   0.78  0.034 0.014 0.013 15.46  0.85  0.79 102.77  11.27   9.87 0.815 0.019 0.020  141.69  1.70  1.67   633.57  0.69   0.69 587.37   2.07   2.33   86.3  30.85  30.27                         
AGC005250        NGC 2998              SPARC          S05    180.95   0.63   0.65  0.028 0.020 0.019 14.19  0.64  0.60 130.34  16.04  15.45 0.788 0.038 0.040   24.30  0.54  0.49  4765.67  0.67   0.63 377.52   2.22   2.01   61.3   3.46   6.23 True                    
AGC005572        NGC 3198              SPARC          S05    144.19   0.44   0.41 -0.006 0.034 0.033  9.14  0.51  0.44 103.16  21.31  17.52 0.670 0.072 0.068  223.18 13.23 13.14   659.70  0.45   0.42 296.36   4.14   2.76   26.0  78.64  52.41                         
AGC006537        NGC 3726              SPARC          S05    122.43   0.78   0.74  0.048 0.016 0.016 15.02  1.14  1.00 101.91   8.29   8.74 0.733 0.042 0.036   94.93  1.56  1.55   863.15  0.73   0.74 263.16   2.17   1.95   84.4  29.19  25.38                         
AGC006572        NGC 3741              SPARC          S05     32.29   0.45   0.48 -0.011 0.008 0.008 13.80  0.29  0.29  20.31   3.98   4.66 0.951 0.033 0.049   44.10  0.22  0.21   229.65  0.18   0.17  79.22   0.42   0.41  240.6   3.89   5.14                         
AGC006595        NGC 3769              SPARC          S05    103.31   0.87   0.85 -0.381 0.014 0.015 23.66  0.54  0.57  80.85  66.34  43.13 0.995 0.004 0.011   47.45  0.55  0.53   716.02  0.92   0.91 238.43   1.97   1.91  102.5   5.77  12.45 True True               
AGC006745        NGC 3877              SPARC          S05    161.00   1.70   1.72  0.088 0.038 0.035 16.08  1.93  1.88 109.14  56.13  55.70 0.950 0.038 0.074   22.15  0.81  0.75   893.28  1.74   1.65 344.43   4.01   3.98   31.8  16.90  17.15                         
AGC006815        NGC 3917              SPARC          S05    127.44   1.24   1.29  0.108 0.028 0.030 14.31  1.37  1.22 184.22  11.45  22.00 0.792 0.066 0.059   27.78  1.00  1.13   966.50  1.30   1.24 286.34   5.18   5.37   41.8  16.51  21.57                         
AGC006869        NGC 3949              SPARC          S05    116.04   2.00   1.81 -0.084 0.033 0.032 23.05  1.37  2.11  79.86  31.12  41.32 0.915 0.059 0.090   43.28  1.15  1.13   799.39  1.86   1.82 261.64   4.17   4.24   42.6  26.93  24.77                         
AGC006870        NGC 3953              SPARC          S05    193.04   1.29   1.33  0.037 0.030 0.033 12.92  1.69  1.64 166.51  23.50  44.22 0.756 0.091 0.069   47.54  1.79  1.79  1050.58  1.33   1.36 404.11   4.52   4.52   38.2  26.88  21.54                         
AGC006904        NGC 3972              SPARC          S05    125.29   5.03   3.86  0.166 0.099 0.079 17.77  3.87  3.85 103.49  43.34  59.92 0.729 0.179 0.202   19.10  1.79  1.27   850.00  4.94   4.22 276.89  13.84  10.17   21.5  22.32  14.75                         
AGC006964        NGC 4010              SPARC          S05    110.49   4.27   3.84 -0.019 0.060 0.067 22.30  1.91  3.08  83.40  44.65  32.25 0.875 0.090 0.139   35.30  2.12  1.99   905.78  3.97   3.95 249.97   8.07   7.89   20.1  47.15  23.82                         
AGC006963        NGC 4013              SPARC          S05    183.07   0.88   0.84  0.038 0.016 0.016 18.74  0.91  1.00 122.05  53.79  76.62 0.986 0.011 0.027   35.65  0.55  0.61   834.28  0.86   0.88 392.31   2.07   2.11   68.3  16.89  14.27                         
AGC007047        NGC 4068              SPARC          S05     25.97   0.71   0.65 -0.612 0.034 0.017  8.71  0.52  0.51  24.88   0.54   0.60 0.463 0.046 0.043   37.67  0.27  0.28   203.49  0.60   0.65  61.09   0.98   0.89  192.4  20.10  22.93      True               
AGC007075        NGC 4085              SPARC          S05    129.65   1.34   1.29 -0.012 0.033 0.033 18.01  1.65  1.43  74.07   6.43   6.85 0.632 0.059 0.061   22.56  0.60  0.59   742.88  1.31   1.27 270.79   4.05   3.77   42.9   4.18   6.51 True                    
AGC007081        NGC 4088              SPARC          S05    158.04   0.38   0.39  0.049 0.011 0.012 19.61  0.43  0.41 102.75   2.40   2.47 0.536 0.018 0.017  102.15  0.87  0.88   745.77  0.38   0.38 323.36   1.23   1.16  132.9   4.65  17.71 True                    
AGC007095        NGC 4100              SPARC          S05    177.75   1.23   1.21 -0.046 0.023 0.024 15.47  1.54  1.40 112.36  24.52  25.86 0.866 0.052 0.052   42.56  0.97  0.97  1073.05  1.12   1.22 374.29   3.32   3.20   49.8  19.64  20.30                         
AGC007139        NGC 4138              SPARC          S05    126.64   3.26   3.43  0.042 0.058 0.051 24.40  0.46  0.98  86.69   8.26   9.27 0.512 0.079 0.070   17.81  0.50  0.47   874.04  2.92   2.84 265.39   6.44   5.59   46.2   3.39   5.11 True                    
AGC007183        NGC 4157              SPARC          S05    183.83   0.97   1.00  0.120 0.015 0.015 18.85  1.10  1.07 123.87  11.01  12.12 0.794 0.037 0.033  103.26  1.28  1.35   768.61  0.94   0.95 387.57   2.27   2.09   93.4  24.43  28.88                         
AGC007222        NGC 4183              SPARC          S05    108.47   0.59   0.62 -0.038 0.020 0.019 10.37  0.77  0.71  71.75  34.06  23.31 0.948 0.034 0.043   45.11  0.94  0.90   928.18  0.60   0.62 231.10   1.80   1.69   55.8  23.93  24.47                         
AGC007282        NGC 4217              SPARC          S05    180.02   1.49   1.58 -0.091 0.031 0.032 15.32  1.46  1.54  87.37  37.37  35.94 0.963 0.027 0.042   24.91  0.72  0.73  1028.47  1.45   1.45 380.25   3.20   3.16   35.1  16.64  17.59                         
AGC007514        NGC 4389              SPARC          S05     67.50   1.84   1.78  0.033 0.045 0.039 20.24  1.94  2.13  79.56  41.67  22.63 0.846 0.102 0.132    7.43  0.33  0.29   711.82  1.78   1.72 163.46   5.20   4.53   35.8   2.97   2.71                         
AGC008307        NGC 5033              SPARC          S05    201.50   0.34   0.36  0.064 0.007 0.007 14.69  0.47  0.44 121.21   7.22   7.04 0.835 0.016 0.016  190.03  1.34  1.32   873.66  0.34   0.36 418.52   1.09   1.03  161.3  25.72  28.26                         
AGC008334        NGC 5055              SPARC          S05    170.19   0.35   0.36 -0.020 0.005 0.005 24.84  0.12  0.23  90.35   2.63   2.75 0.761 0.011 0.011  356.82  1.28  1.25   499.78  0.34   0.36 364.53   1.04   1.05  290.5  27.61  52.96                         
AGC008846        NGC 5371              SPARC          S05    180.72   1.29   1.33 -0.021 0.023 0.023 19.48  1.27  1.26 103.53  64.41  69.90 0.990 0.007 0.020   31.90  0.73  0.81  2557.12  1.33   1.20 388.57   3.33   3.09   46.2  15.72  14.77                         
AGC009179        NGC 5585              SPARC          S05     66.23   0.24   0.23 -0.144 0.008 0.008 10.68  0.30  0.28  40.43   2.32   2.53 0.798 0.023 0.021  134.14  0.76  0.80   302.86  0.23   0.21 143.62   0.75   0.69  200.3  33.96  47.07                         
AGC009801        NGC 5907              SPARC          S05    222.58   1.08   1.07 -0.115 0.032 0.033 16.22  0.92  0.84 123.03  43.73  46.49 0.909 0.050 0.060  246.94  8.89  8.01   663.76  1.12   1.06 465.72   3.07   3.18   33.4  53.26  33.09                         
AGC009969        NGC 5985              SPARC          S05    257.69   2.31   2.36  0.110 0.048 0.043 15.03  2.40  2.11 101.52  70.84  85.71 0.973 0.019 0.059   38.28  1.65  1.78  2522.74  2.44   2.44 535.57   5.85   5.64   23.5  32.97  31.17                         
AGC010075        NGC 6015              SPARC          S05    140.27   0.32   0.33  0.036 0.013 0.013 12.24  0.33  0.32  76.69  13.03  13.22 0.893 0.025 0.028   87.25  1.22  1.21   833.49  0.34   0.34 295.39   1.32   1.17   84.4  10.75  17.27 True                    
AGC010469        NGC 6195              SPARC          S05    249.32   7.43   7.73  0.092 0.087 0.079 22.28  1.98  4.05 149.86  34.99  62.39 0.731 0.139 0.148    6.52  0.45  0.44  9015.93  7.58   7.91 518.40  14.79  15.90   16.5   3.46   2.79                         
AGC011308        NGC 6674              SPARC          S05    206.79   0.63   0.60  0.042 0.015 0.015 13.79  0.73  0.70 144.37  34.05  43.65 0.943 0.031 0.035   53.86  0.91  0.88  3430.29  0.62   0.63 432.09   1.81   1.82   74.5  15.92  16.72                         
AGC002259        UGC 2259              SPARC          S05     53.72   0.40   0.43 -0.007 0.014 0.013 10.03  0.48  0.51  33.12   6.35   7.93 0.905 0.039 0.048   22.67  0.25  0.24   583.46  0.36   0.33 119.95   1.07   1.02   98.9  17.98  14.38                         
AGC002916        UGC 2916              SPARC          S05    143.59   3.52   3.33  0.329 0.074 0.062 22.39  1.84  2.69  95.70  16.68  26.75 0.656 0.130 0.100   27.21  1.00  0.99  4531.31  3.47   3.53 307.19   8.87   8.25   34.9   8.33   7.06      True               
AGC002953        UGC 2953              SPARC          S05    214.41   0.47   0.51 -0.019 0.007 0.008 21.66  0.58  0.54 122.95  12.30  12.45 0.896 0.017 0.019  119.00  0.91  0.87   893.98  0.49   0.50 455.16   1.56   1.47  151.5  10.95  15.43                         
AGC004278        UGC 4278              SPARC          S05     78.48   3.06   2.80 -0.085 0.075 0.079 14.78  2.87  2.54  78.59  65.42  41.54 0.912 0.064 0.129   47.74  3.71  3.28   555.74  3.05   3.22 179.45   8.10   6.97   17.1  89.30  41.61                         
AGC004325        UGC 4325              SPARC          S05     61.02   0.48   0.46  0.133 0.022 0.022  8.50  0.83  0.79  35.61   5.75  11.22 0.735 0.107 0.075   27.93  0.44  0.42   523.22  0.48   0.41 129.93   3.32   1.92   85.2  24.59  18.41                         
AGC005253        UGC 5253              SPARC          S05    139.09   0.71   0.73 -0.053 0.013 0.013 20.38  0.95  0.96 126.21  45.53  61.88 0.960 0.031 0.043  118.23  1.73  1.68  1325.13  0.71   0.72 307.05   1.98   1.84   92.6  31.91  35.22                         
AGC005414        UGC 5414              SPARC          S05     44.07   1.53   1.75 -0.137 0.031 0.036 13.39  1.47  1.38  20.71   5.56   6.06 0.812 0.096 0.120   25.32  0.38  0.39   603.17  0.80   0.93 101.23   1.86   2.38   77.8  27.22  25.55                         
AGC006446        UGC 6446              SPARC          S05     58.39   0.89   0.88  0.025 0.037 0.032 10.53  1.09  1.03  48.92  71.10  26.21 0.957 0.030 0.058   34.24  1.11  1.11   646.78  0.94   0.95 131.59   2.62   2.31   35.3  36.46  23.42                         
AGC006667        UGC 6667              SPARC          S05     81.20   1.89   1.85  0.018 0.067 0.066  8.99  1.79  1.72  28.13  34.79  14.10 0.935 0.042 0.062    8.12  0.52  0.51   977.44  2.00   1.79 175.03   3.86   3.74   16.3  16.80  17.15                         
AGC006983        UGC 6983              SPARC          S05     80.07   0.82   0.85 -0.075 0.029 0.029  9.78  0.91  0.92  45.07  26.54  18.47 0.940 0.039 0.054   32.45  0.93  0.86  1081.54  0.83   0.82 173.21   2.18   1.99   39.9  27.38  25.93                         
AGC007151        UGC 7151              SPARC          S05     71.33   0.80   0.77 -0.090 0.028 0.030  9.27  1.11  0.99  46.23   3.61   4.20 0.622 0.065 0.056   45.86  0.80  0.77   265.39  0.70   0.73 148.83   2.02   1.71   70.2  22.45  27.23                         
AGC007323        UGC 7323              SPARC          S05     49.88   0.97   0.85  0.129 0.022 0.022 16.37  0.74  0.73  33.56  27.21  19.48 0.960 0.026 0.077   41.14  0.64  0.63   516.33  0.69   0.71 119.54   1.54   1.51   76.2  11.74  13.82                         
AGC007399        UGC 7399              SPARC          S05    110.74   2.62   2.67 -0.493 0.126 0.105 11.46  1.30  1.21  60.26   1.55   1.64 0.343 0.032 0.029   37.44  0.66  0.67   503.37  2.83   2.53 212.05   4.35   4.28   61.8  17.70  24.34      True               
AGC008286        UGC 8286              SPARC          S05     80.51   0.54   0.56 -0.028 0.016 0.016 11.16  0.59  0.59  45.16  10.68  10.23 0.920 0.033 0.038   52.64  0.79  0.75   407.24  0.49   0.49 175.37   1.30   1.24   76.6  32.25  33.86                         
AGC008490        UGC 8490              SPARC          S05     49.02   0.11   0.11  0.027 0.003 0.003 11.97  0.12  0.13  27.16   3.13   3.28 0.942 0.013 0.014  124.47  0.28  0.30   200.36  0.08   0.08 113.05   0.32   0.33  484.3  20.61  24.83                         
AGC008550        UGC 8550              SPARC          S05     56.41   0.51   0.51  0.067 0.021 0.022  9.46  0.65  0.62  65.37  79.16  34.03 0.958 0.032 0.051   22.32  0.67  0.56   359.40  0.52   0.51 126.71   2.35   1.70   55.2  14.54  14.78                         
AGC010310        UGC10310              SPARC          S05     39.75   0.32   0.32  0.066 0.017 0.017  7.06  0.43  0.42  30.17   1.70   2.09 0.689 0.043 0.041   19.92  0.23  0.23   715.40  0.30   0.26  86.53   0.73   0.66  114.2  11.00  11.23                         
AGC011455        UGC11455              SPARC          S05    295.97   1.53   1.63  0.061 0.029 0.029 17.64  1.82  1.64 160.25  24.13  26.35 0.829 0.044 0.047   10.86  0.31  0.31  5395.25  1.50   1.59 610.38   4.70   4.55   39.6   2.36   2.63                         
AGC011557        UGC11557              SPARC          S05     37.35   0.60   0.62  0.209 0.029 0.029  9.83  0.81  0.72  31.61   1.35   1.41 0.551 0.063 0.050   19.23  0.23  0.23  1389.54  0.46   0.46  83.83   0.99   0.91  110.4   4.95   4.62      True               
PGC 36875        NGC 3893              SPARC          EDD    123.59   0.15   0.15 -0.000 0.002 0.002 24.99  0.01  0.02  75.94   0.79   0.79 0.692 0.005 0.005   51.44  0.07  0.07   968.77  0.14   0.14 267.62   0.38   0.38  862.7   1.22   8.91 True                    
PGC 38068        NGC 4051              SPARC          EDD    104.22   2.03   2.07  0.005 0.029 0.031 23.73  0.92  1.63  66.40  10.62  12.33 0.746 0.082 0.081   23.95  0.48  0.44   703.58  1.65   1.75 231.18   4.47   4.00   58.5   8.74   9.36                         
PGC 60921        NGC 6503              SPARC          EDD     75.24   0.03   0.03  0.126 0.001 0.001  8.24  0.06  0.05  60.58   0.21   0.21 0.594 0.003 0.003   81.98  0.09  0.08    63.57  0.03   0.03 158.50   0.09   0.09 1340.5   1.60  20.59 True                    
PGC 14030        UGC 2885              SPARC          EDD    267.62   0.48   0.51 -0.103 0.009 0.009 17.62  0.63  0.60 160.66  19.42  21.75 0.898 0.021 0.020   23.83  0.21  0.21  5803.74  0.51   0.54 556.39   1.70   1.56  129.3   2.82   2.47                         
PGC 16360        UGC 3205              SPARC          EDD    200.67   1.79   1.78  0.052 0.036 0.033 22.14  1.41  1.33 182.21  11.98  15.96 0.598 0.054 0.051   13.57  0.41  0.40  3588.60  1.67   1.78 431.56   5.73   6.29   43.3   1.92   2.35                         
PGC 32643        UGC 5986              SPARC          EDD    112.81   0.69   0.67  0.298 0.019 0.018 13.96  0.65  0.62  65.40   5.75   7.47 0.755 0.042 0.035   65.15  0.68  0.67   617.51  0.65   0.66 238.93   2.26   2.00  117.7  10.31  13.40      True               
PGC 37719        UGC 6973              SPARC          EDD    157.93   1.27   1.26  0.001 0.022 0.022 20.17  1.62  1.54  85.71  10.85  11.55 0.760 0.050 0.052   20.52  0.33  0.33   696.16  1.31   1.29 335.36   4.47   4.27   67.0   4.50   5.29                         
PGC 38356        UGC 7089              SPARC          EDD     67.58   2.24   2.02  0.416 0.085 0.075 12.76  1.33  1.22  43.26   7.45   9.88 0.665 0.119 0.100   10.67  0.29  0.29   779.78  2.18   2.01 146.55   4.53   4.13   43.8   4.55   4.57      True               
PGC 72228        UGCA442               SPARC          EDD     43.68   0.59   0.72 -0.105 0.026 0.031  9.82  0.82  0.76  22.97   3.35   4.25 0.664 0.102 0.092   61.03  0.70  0.74   266.20  0.48   0.53  95.08   2.23   2.60   96.0  17.33  16.87                         
PGC 143          UGCA444               SPARC          EDD     21.80   0.29   0.24 -0.278 0.019 0.020 11.59  0.25  0.24  90.83  73.45  57.97 0.955 0.028 0.036  244.71  8.40  4.62  -125.75  0.34   0.36  57.44   1.99   1.08  148.6  57.15 102.40      True               
PGC 3743         ESO079-G014           SPARC          EDD    163.64   2.56   2.85 -0.048 0.043 0.045 22.30  1.81  2.25  90.07  62.91  66.97 0.939 0.041 0.098   14.79  0.63  0.59  2306.58  2.50   2.69 357.04   5.64   5.81   26.9   6.75   5.26                         
HIPASS J0313-57  ESO116-G012           SPARC          HIPASS  98.92   1.62   1.66  0.200 0.047 0.045 13.10  2.57  2.46  55.17   8.54   9.84 0.729 0.086 0.089   24.31  0.71  0.72  1150.41  1.87   1.65 209.83   4.81   4.69   37.9  10.91  12.44                         
HIPASS J1337-28  ESO444-G084           SPARC          HIPASS  21.15   1.61   1.47  0.187 0.119 0.103 11.66  1.73  1.39  68.56  82.50  45.13 0.740 0.132 0.165   22.22  3.82  1.56   589.17  1.76   1.64  60.40   9.14   4.82   37.2  16.76  15.97                         
HIPASS J0015-39  NGC 55                SPARC          HIPASS  73.34   0.25   0.24 -0.179 0.003 0.004 22.06  0.23  0.21  37.55   7.82   9.17 0.988 0.007 0.009 2054.91  5.18  4.88   123.05  0.17   0.17 174.43   0.36   0.36  477.7  79.41 343.51 True                    
HIPASS J0052-31  NGC 289               SPARC          HIPASS 126.88   0.24   0.26  0.019 0.006 0.006 15.42  0.26  0.27 110.34  57.58  73.46 0.998 0.001 0.005  160.00  0.93  0.90  1628.93  0.24   0.25 275.37   0.63   0.63  185.6  13.33  18.23                         
HIPASS J0054-37  NGC 300               SPARC          HIPASS  64.44   0.10   0.10 -0.069 0.003 0.004 13.08  0.11  0.10 122.34  53.78  60.43 0.998 0.001 0.004 2009.95  7.58  7.08   144.31  0.12   0.12 146.97   0.33   0.27  350.7 117.88 629.66 True                    
HIPASS J0246-00b NGC 1090              SPARC          HIPASS 150.60   1.15   1.21 -0.150 0.029 0.030 12.07  1.45  1.37 115.81  48.45  59.45 0.940 0.048 0.071   27.20  0.90  0.84  2756.21  1.21   1.19 318.15   2.96   2.72   38.6  10.30  11.30                         
HIPASS J0454-53  NGC 1705              SPARC          HIPASS  49.81  20.15  27.81  0.020 0.219 0.181 19.26  4.53 10.89  47.38   6.50   6.82 0.169 0.460 0.124   15.69  0.89  0.90   632.18  4.11   4.20 119.28  13.53  10.87   20.4  15.33  11.89           True          
HIPASS J0926-76  NGC 2915              SPARC          HIPASS  68.08   1.09   1.09  0.054 0.040 0.041  8.07  1.37  1.20  42.51   7.56  10.25 0.685 0.109 0.099  109.70  3.48  3.32   468.50  1.01   1.02 142.98   3.76   3.18   37.2  60.05  70.57                         
HIPASS J1003-26A NGC 3109              SPARC          HIPASS  51.91   0.08   0.08  0.091 0.003 0.003 11.72  0.11  0.11  29.53   1.21   1.34 0.843 0.013 0.013 1150.37  2.12  1.98   404.41  0.07   0.07 116.78   0.36   0.35  619.1  41.94 121.53                         
HIPASS J2357-32  NGC 7793              SPARC          HIPASS  75.90   0.30   0.32  0.045 0.008 0.007 15.14  0.44  0.43  42.50   3.65   4.09 0.843 0.026 0.028  282.00  1.55  1.43   227.29  0.27   0.27 168.89   1.09   1.08  209.2  25.36  49.79                         
UGCA 320         DDO161                SPARC          T88     48.09   0.18   0.16 -0.097 0.003 0.003 12.34  0.13  0.14  16.53   5.01   2.83 0.970 0.008 0.015   51.48  0.10  0.11   738.82  0.08   0.08 112.23   0.17   0.23  523.9   3.30   4.89                         
UGC 8320         DDO168                SPARC          T88     25.61   0.19   0.19  0.266 0.014 0.014  9.25  0.34  0.31  25.11   0.18   0.19 0.408 0.027 0.023   44.85  0.10  0.10   194.91  0.10   0.10  60.84   0.22   0.21  614.7   3.59  11.01      True               
NGC 891                                SPARC          T88    213.78   0.45   0.46 -0.190 0.007 0.007 21.12  0.50  0.46 124.39   3.56   3.62 0.712 0.013 0.013  103.49  0.53  0.52   528.09  0.44   0.40 444.06   1.27   1.18  225.3   4.68  10.29 True                    
NGC 2366                               SPARC          T88     40.88   1.86   2.81  0.051 0.053 0.045 13.45  2.13  2.06  25.66   4.58   7.31 0.684 0.191 0.187  131.82  2.49  2.59    99.65  1.11   1.13  91.33   3.17   2.78   66.3  73.74  31.69                         
NGC 2976                               SPARC          T88      5.28   0.34   0.20 -0.213 0.285 0.238  3.23  0.48  0.18  29.02   3.84   3.36 0.373 0.061 0.055   27.82  2.53  2.48    -0.44  1.25   0.91  26.01   2.81   2.28   16.5  98.47   8.86      True               
NGC 4228         NGC 4214              SPARC          T88     30.84   0.20   0.21  0.142 0.012 0.011 10.52  0.23  0.22  25.02   0.14   0.15 0.376 0.015 0.013  118.15  0.17  0.18   293.09  0.11   0.10  66.85   0.17   0.16  910.3   5.71  12.39                         
NGC 5005                               SPARC          T88    254.75   1.39   1.38  0.098 0.025 0.025 18.33  1.48  1.27  91.22  34.35  25.18 0.888 0.031 0.045   11.85  0.29  0.29   946.42  1.28   1.32 533.71   3.70   4.27   43.7   2.25   2.06                         
NGC 6946                               SPARC          T88     68.64   0.27   0.27 -0.026 0.008 0.009  9.68  0.20  0.19  28.86   0.52   0.53 0.746 0.009 0.009  140.12  0.78  0.81    80.75  0.24   0.26 147.97   0.46   0.46  181.9  19.26 107.46 True                    
UGC 2023                               SPARC          T88     15.62   1.38   2.24  0.341 0.206 0.207  6.84  2.28  1.46  14.06   0.51   0.60 0.206 0.391 0.081   11.17  0.08  0.08   602.91  0.65   0.41  34.87   1.06   0.60  191.6   4.77   5.69      True               
NGC 2273         UGC 3546              SPARC          T88    165.08   1.76   1.76  0.015 0.044 0.042 13.94  1.75  1.55  47.14  28.50  18.69 0.899 0.040 0.060    7.10  0.31  0.29  1831.17  1.73   1.79 348.72   4.10   4.17   24.7   3.50   3.14                         
UGC 3580                               SPARC          T88    103.26   0.39   0.38 -0.047 0.010 0.010 13.51  0.51  0.50  73.84   6.68   7.78 0.839 0.031 0.026   26.30  0.27  0.25  1198.61  0.34   0.34 222.56   1.05   1.01  128.8   3.67   4.00                         
UGC 4305                               SPARC          T88     23.93   0.14   0.14 -0.179 0.008 0.007  8.81  0.17  0.16  18.46   0.16   0.18 0.494 0.019 0.018  113.97  0.15  0.14   157.17  0.06   0.06  52.71   0.17   0.15 1025.9   5.98  18.11                         
UGC 4483                               SPARC          T88     14.57   0.44   0.45  0.566 0.042 0.044 10.61  0.18  0.21  18.45  63.59   4.96 0.972 0.022 0.063    8.42  0.05  0.04   161.82  0.52   0.60  40.20   0.89   0.91  322.6   1.91   2.13      True               
UGC 4499                               SPARC          T88     50.48   0.19   0.19 -0.026 0.005 0.005 12.53  0.22  0.23  28.25   1.62   1.62 0.848 0.019 0.020   17.59  0.06  0.06   689.05  0.16   0.14 114.65   0.49   0.51  316.0   1.70   4.44 True                    
UGC 5918                               SPARC          T88     28.25   0.29   0.36 -0.079 0.013 0.014  8.50  0.52  0.45  18.97   1.57   4.63 0.710 0.129 0.064   10.11  0.06  0.06   337.17  0.17   0.17  63.73   1.55   0.81  222.3   2.32   2.68                         
UGC 6628                               SPARC          T88     15.89   0.30   0.31 -0.307 0.039 0.042  5.33  0.44  0.37  16.52   0.45   0.33 0.389 0.058 0.044   16.05  0.11  0.11   848.56  0.19   0.19  38.61   0.37   0.34  197.2   6.20   4.28      True               
UGC 6923                               SPARC          T88     64.58   0.98   0.94 -0.105 0.031 0.033 11.76  1.20  1.14  38.46  12.02  16.89 0.857 0.079 0.094    6.82  0.16  0.16  1065.71  0.97   0.96 143.56   2.68   2.75   47.7   3.59   3.68                         
NGC 4190         UGC 7232              SPARC          T88     19.90   0.28   0.25 -0.291 0.023 0.028 13.97  0.27  0.26  63.92  77.28  32.45 0.961 0.018 0.026   14.44  0.22  0.14   225.64  0.39   0.39  55.28   0.95   0.69  267.9   2.82   4.66      True               
UGC 7559                               SPARC          T88     29.45   0.79   1.07 -0.133 0.030 0.034  8.59  0.76  0.84  13.45   3.54   2.90 0.750 0.095 0.138   16.57  0.19  0.18   213.28  0.46   0.47  66.52   1.01   1.93  106.2   8.39   9.87                         
UGC 7577                               SPARC          T88     10.35   0.64   0.67  0.240 0.169 0.110  6.38  2.25  1.81  14.20   2.77   1.03 0.342 0.339 0.192   14.88  0.22  0.22   196.42  0.65   0.45  30.57   0.91   0.68  100.0  12.35   8.63      True               
UGC 7608                               SPARC          T88     23.29   0.92   0.45 -0.249 0.029 0.038 11.06  0.44  0.51  24.79 102.06   8.86 0.941 0.043 0.108   19.04  0.45  0.26   533.37  0.50   0.50  58.99   1.36   0.98  104.9   9.53   8.34      True               
IC 3687          UGC 7866              SPARC          T88     19.26   0.31   0.35 -0.047 0.024 0.025  5.97  0.56  0.45  18.05   0.33   0.31 0.393 0.062 0.041   14.19  0.08  0.08   353.27  0.18   0.17  44.40   0.38   0.32  222.6   4.09   5.49                         
NGC 5289         UGC 8699              SPARC          T88    174.85   0.68   0.68  0.013 0.019 0.019 12.83  0.83  0.72 125.48  49.28  82.21 0.961 0.030 0.051    6.15  0.15  0.15  2523.84  0.72   0.72 367.78   2.07   1.97   51.9   1.45   1.33                         
UGC 8837                               SPARC          T88     34.72   0.16   0.17  0.402 0.007 0.007 16.43  0.14  0.14 145.45  38.02  49.89 0.968 0.013 0.014   15.46  0.19  0.16   146.89  0.20   0.20  89.44   1.07   0.90  417.4   1.55   7.66 True True               
UGC 9992                               SPARC          T88     16.79   0.45   0.32  0.166 0.036 0.027  6.90  0.53  0.54  17.58   1.92   1.08 0.665 0.134 0.110    6.51  0.06  0.06   427.95  0.22   0.23  41.51   0.51   0.49  157.1   3.11   3.03                         
UGC 12632                              SPARC          T88     48.88   0.07   0.08 -0.077 0.003 0.003 10.53  0.10  0.11  29.35   1.48   1.70 0.871 0.014 0.013   42.43  0.08  0.09   421.33  0.07   0.06 109.99   0.34   0.31  581.6   2.39   6.30                         
Mrk 209          UGCA281               SPARC          T88     18.39   4.62   4.09 -0.086 0.142 0.167 14.15  2.66  2.16  18.12   3.76   4.48 0.722 0.234 0.388    6.23  0.10  0.09   280.75  1.08   1.61  49.13   1.94   2.44   81.0   4.40   4.40           True          
IC 2574                                SPARC          R80     44.60   0.11   0.09  0.102 0.001 0.001 17.11  0.07  0.07  13.86   0.46   0.40 0.955 0.003 0.003  406.13  0.26  0.25    57.77  0.04   0.04 108.91   0.11   0.11 1875.9  14.59  27.83                         
NGC 2403                               SPARC          R80    108.83   0.02   0.02 -0.080 0.000 0.000 16.93  0.03  0.03  60.64   0.20   0.20 0.769 0.001 0.001 1435.68  0.43  0.44   138.76  0.02   0.02 234.26   0.08   0.08 3649.1  18.56 151.63                         
M 109            NGC 3992              SPARC          R80    171.78   0.41   0.39 -0.139 0.011 0.010 12.85  0.41  0.41 119.51  55.16  78.19 0.999 0.001 0.004   38.50  0.40  0.41  1152.79  0.41   0.40 361.56   0.96   0.97  105.3  17.08  17.91                         

